Adaptive BEM with optimal convergence rates for the Helmholtz equation

We analyze an adaptive boundary element method for the weakly-singular and hypersingular integral equations for the 2D and 3D Helmholtz problem. The proposed adaptive algorithm is steered by a residual error estimator and does not rely on any a priori information that the underlying meshes are sufficiently fine. We prove convergence of the error estimator with optimal algebraic rates, independently of the (coarse) initial mesh. As a technical contribution, we prove certain local inverse-type estimates for the boundary integral operators associated with the Helmholtz equation.

==> figures/Ball_pp_k16_expanded.csv <==
number_of_elements	estimator	squared
32	5.4080364206598300	29.2468579271831000
54	8.4631367572869200	71.6246837725409000
104	10.8424415735820000	117.5585392765390000
166	11.4207084570093000	130.4325816600030000
250	11.6903486693909000	136.6642520119310000
338	9.0718574260622400	82.2985971588006000
456	6.4715209096798900	41.8805828844241000
588	4.2581203903904700	18.1315892590591000
732	3.0617069807094900	9.3740496357252000
982	2.1694043213387300	4.7063151094431500
1290	1.5978815120522100	2.5532253265582500
1698	1.2453834218963700	1.5509798675343100
2210	0.9389973139542680	0.8817159556133300
2840	0.7241344509482860	0.5243707030501760
3756	0.5684219522496490	0.3231035157993020
4788	0.4567005435033580	0.2085753864362620
6206	0.3745862116261010	0.1403148299403940
8092	0.2951057576085540	0.0870874081737186
10264	0.2400015635340850	0.0576007504988054
13448	0.1943692206584240	0.0377793939393631
17364	0.1585937332145720	0.0251519722149350
22048	0.1326177609088720	0.0175874705084828
28966	0.1073884238097360	0.0115322735683394
36770	0.0879566224769217	0.0077363674375477
46874	0.0728891510184782	0.0053128283361945
60886	0.0597663529793940	0.0035720169484575
77080	0.0501472384113283	0.0025147455202826
99714	0.0418116349889833	0.0017482128204520


==> figures/Ball_pp_k16_normal.csv <==
number_of_elements	estimator	squared
32	5.4080364206598300	29.2468579271831000
54	8.4631367572869200	71.6246837725409000
104	10.8424415735820000	117.5585392765390000
164	11.3815731345896000	129.5402070180120000
244	11.6852490234975000	136.5450447411500000
336	9.1191185664142500	83.1583234283212000
454	6.4182579608682700	41.1940352522489000
590	4.2164316230965300	17.7782956322485000
726	3.0673906018318300	9.4088851042062400
970	2.1768346013929300	4.7386088818215200
1276	1.6506601993951100	2.7246790938671200
1668	1.2864011110110100	1.6548278184103600
2160	0.9651951095481550	0.9316015994956750
2770	0.7430728293622660	0.5521572297364430
3680	0.5791323780776030	0.3353943113378200
4698	0.4632333232875700	0.2145851118040460
6052	0.3805846384675670	0.1448446670374890
7930	0.3006033321203000	0.0903623632818271
10056	0.2442322637672890	0.0596493986648946
13138	0.1979146555636370	0.0391702108868731
16996	0.1610839127709550	0.0259480269536006
21536	0.1349565564369860	0.0182132721253293
28362	0.1094739338265230	0.0119845421874540
36118	0.0892401118977641	0.0079637975715255
45912	0.0739958723279335	0.0054753891215718
59686	0.0606161225310925	0.0036743143107044
75688	0.0507882649634574	0.0025794478579984
97744	0.0424491917740655	0.0018019338822714


==> figures/Ball_pp_k16_uniform.csv <==
number_of_elements	estimator	squared
32	5.4080364206598300	29.2468579271831000
80	11.2295669408135000	126.1031736782120000
176	13.5098010332282000	182.5147239574140000
376	12.6382070280051000	159.7242768827180000
784	6.6585432090649800	44.3361976669854000
1624	2.0089280296151800	4.0357918281735400
3328	0.9859036116703750	0.9720059315046900
6792	0.5099489605964250	0.2600479424133750
13776	0.2914839186495810	0.0849628748313155
27864	0.1634007150217750	0.0266997936696272
56160	0.0973426359678413	0.0094755887771677


==> figures/Ball_pp_k1_expanded.csv <==
number_of_elements	estimator	squared
32	0.3745608981397970	0.1402958664152910
50	0.2984777808688230	0.0890889856723769
78	0.2425379402355190	0.0588246524536880
106	0.1711304662566750	0.0292856364812270
144	0.1423673447180720	0.0202684608420743
196	0.1097999362852860	0.0120560260082528
266	0.0917217928578343	0.0084128872850555
366	0.0768466705167026	0.0059054107695027
482	0.0553188198418875	0.0030601718286992
626	0.0492418418762181	0.0024247589913625
856	0.0377163616975486	0.0014225239397003
1128	0.0341017466937022	0.0011629291275614
1496	0.0256448354255048	0.0006576575840012
1920	0.0198941083433761	0.0003957755467780
2458	0.0176531477161549	0.0003116336242884
3316	0.0136116462522333	0.0001852769136959
4320	0.0121567316463206	0.0001477861243207
5718	0.0097529052682042	0.0000951191611706
7326	0.0073958380563955	0.0000546984205564
9166	0.0065912549136340	0.0000434446413365
12328	0.0050962672858389	0.0000259719402487
16104	0.0044154743153585	0.0000194964134296
20792	0.0038287864364943	0.0000146596055763
26900	0.0028795171486655	0.0000082916190095
33504	0.0024329027655260	0.0000059190158665
43568	0.0019925328002290	0.0000039701869600
57978	0.0016454442328328	0.0000027074867234
75152	0.0015168646778085	0.0000023008784508
97388	0.0011678628317819	0.0000013639035939


==> figures/Ball_pp_k2_expanded.csv <==
number_of_elements	estimator	squared
32	0.9838400242644920	0.9679411933447550
50	0.7167986863855170	0.5138003568040030
76	0.5317012728032150	0.2827062435005580
102	0.3956006445762650	0.1564998699891560
140	0.3141210348879490	0.0986720245590759
198	0.2369990250482880	0.0561685378738389
272	0.1926851715398920	0.0371275753313577
364	0.1520626944596490	0.0231230630463284
482	0.1177265121358820	0.0138595316596801
652	0.0951012989818139	0.0090442570680284
866	0.0758538046787427	0.0057537996842409
1162	0.0640233616551748	0.0040989908376293
1538	0.0484617704647464	0.0023485431965778
1992	0.0402080198056791	0.0016166848566939
2660	0.0322677566803152	0.0010412081211800
3450	0.0262752475009337	0.0006903886312353
4586	0.0224911889962681	0.0005058535824659
6028	0.0175003090868796	0.0003062608181363
7748	0.0143695037241437	0.0002064826372782
10256	0.0116415635541762	0.0001355260019859
13464	0.0094316118818756	0.0000889553026903
17668	0.0081202921392953	0.0000659391444275
23278	0.0063803978692574	0.0000407094769700
30034	0.0052019857168893	0.0000270606553987
39024	0.0042878638227971	0.0000183857761629
52030	0.0034251583906429	0.0000117317100010
67626	0.0029375096785076	0.0000086289631113
88558	0.0023842948219146	0.0000056848617978
115100	0.0019433022940504	0.0000037764238061


==> figures/Ball_pp_k2_normal.csv <==
number_of_elements	estimator	squared
32	0.9838400242644920	0.9679411933447550
48	0.7477619171419580	0.5591478847278160
70	0.5625527135449160	0.3164655555167480
100	0.4039030496712820	0.1631376735337620
140	0.3141210349144260	0.0986720245757101
196	0.2394010786721410	0.0573128764693844
268	0.1932049575259620	0.0373281556126089
360	0.1539722707262910	0.0237074601526101
476	0.1191828105027230	0.0142045423193280
650	0.0953394539175340	0.0090896114732936
858	0.0762567540589959	0.0058150925396142
1148	0.0642734634364707	0.0041310781021193
1506	0.0496112609433168	0.0024612772123859
1958	0.0406862123306275	0.0016553678738129
2612	0.0329145004823888	0.0010833643420052
3412	0.0264875129517342	0.0007015883423683
4528	0.0227161100693189	0.0005160216566814
5968	0.0176721397875002	0.0003123045246689
7692	0.0144571608860893	0.0002090095008863
10160	0.0117341909829897	0.0001376912380253
13412	0.0094673629451785	0.0000896309611357
17584	0.0081564497534375	0.0000665276725804
23166	0.0064139854352809	0.0000411392091640
29910	0.0052137795757114	0.0000271834974641
38808	0.0043039047442046	0.0000185235960472
51814	0.0034360786422019	0.0000118066364354
67318	0.0029419116145022	0.0000086548439475
88184	0.0023978679201050	0.0000057497705623
114778	0.0019492226697757	0.0000037994690164


==> figures/Ball_pp_k2_theta02.csv <==
number_of_elements	estimator	squared
32	0.9838387401435850	0.9679386666073170
46	0.7799096551004330	0.6082590701188770
60	0.6149992179893500	0.3782240381275120
80	0.5066991708000370	0.2567440496894450
100	0.4039030078109930	0.1631376397187670
132	0.3300840205702090	0.1089554606357940
164	0.2743579121687000	0.0752722639695680
214	0.2199246869468380	0.0483668679286645
272	0.1922960683645850	0.0369777779084770
346	0.1549528669181750	0.0240103909661616
438	0.1269245226106640	0.0161098344399451
530	0.1111221035592270	0.0123481218994277
678	0.0912514588628614	0.0083268287446005
848	0.0758332465313868	0.0057506812794901
1068	0.0670366749929448	0.0044939157941097
1352	0.0543504097298306	0.0029539670378005
1700	0.0449282443894702	0.0020185471439200
2082	0.0389775052742012	0.0015192459174004
2636	0.0324610175922974	0.0010537176631275
3296	0.0270727955876253	0.0007329362609293
4090	0.0236841151920547	0.0005609373124305
5124	0.0202676186584412	0.0004107763660840
6368	0.0165772824027284	0.0002748062918598
7750	0.0143448154852879	0.0002057737313070
9536	0.0123510475733195	0.0001525483761584
12068	0.0101212157282390	0.0001024390078176
14776	0.0089013250965003	0.0000792335884736
18536	0.0077569464679929	0.0000601702185073
22848	0.0064012801857272	0.0000409763880162
28258	0.0053998024517053	0.0000291578665174
34234	0.0047337581051161	0.0000224084657978
43418	0.0038926424782833	0.0000151526654637
53478	0.0033210918296457	0.0000110296509409
65968	0.0029058294291196	0.0000084438446711
81980	0.0025096495337229	0.0000062983407821
101422	0.0020751401869688	0.0000043062067956


==> figures/Ball_pp_k2_theta04.csv <==
number_of_elements	estimator	squared
32	0.9838387401435850	0.9679386666073170
46	0.7799096551004330	0.6082590701188770
60	0.6149992179893500	0.3782240381275120
80	0.5066991708000370	0.2567440496894450
100	0.4039030078109930	0.1631376397187670
132	0.3300840205702090	0.1089554606357940
164	0.2743579121687000	0.0752722639695680
214	0.2199246869468380	0.0483668679286645
272	0.1922960683645850	0.0369777779084770
346	0.1549528669181750	0.0240103909661616
438	0.1269245226106640	0.0161098344399451
530	0.1111221035592270	0.0123481218994277
678	0.0912514588628614	0.0083268287446005
848	0.0758332465313868	0.0057506812794901
1068	0.0670366749929448	0.0044939157941097
1352	0.0543504097298306	0.0029539670378005
1700	0.0449282443894702	0.0020185471439200
2082	0.0389775052742012	0.0015192459174004
2636	0.0324610175922974	0.0010537176631275
3296	0.0270727955876253	0.0007329362609293
4090	0.0236841151920547	0.0005609373124305
5124	0.0202676186584412	0.0004107763660840
6368	0.0165772824027284	0.0002748062918598
7750	0.0143448154852879	0.0002057737313070
9536	0.0123510475733195	0.0001525483761584
12068	0.0101212157282390	0.0001024390078176
14776	0.0089013250965003	0.0000792335884736
18536	0.0077569464679929	0.0000601702185073
22848	0.0064012801857272	0.0000409763880162
28258	0.0053998024517053	0.0000291578665174
34234	0.0047337581051161	0.0000224084657978
43418	0.0038926424782833	0.0000151526654637
53478	0.0033210918296457	0.0000110296509409
65968	0.0029058294291196	0.0000084438446711
81980	0.0025096495337229	0.0000062983407821
101422	0.0020751401869688	0.0000043062067956


==> figures/Ball_pp_k2_theta06.csv <==
number_of_elements	estimator	squared
32	0.9838387401435850	0.9679386666073170
54	0.6845176407550910	0.4685644005049160
82	0.5151690401068910	0.2653991398846550
124	0.3448159436263760	0.1188980349789480
186	0.2480468943904820	0.0615272618167630
272	0.1924858346769270	0.0370507965512734
396	0.1435826045365290	0.0206159643254932
542	0.1094741505827710	0.0119845896458193
784	0.0807371803932089	0.0065184922978456
1120	0.0662751401408805	0.0043923942006934
1596	0.0478774093665680	0.0022922463276539
2170	0.0381591847615751	0.0014561233816680
3160	0.0281964490359559	0.0007950397382373
4406	0.0234367385968832	0.0005492807160586
6274	0.0171164783021306	0.0002929738294673
8454	0.0135960796851408	0.0001848533828047
12276	0.0100624477673617	0.0001012528550709
16922	0.0083906480936346	0.0000704029754312
24012	0.0062937521590843	0.0000396113162400
32192	0.0049426778134128	0.0000244300639672
45952	0.0037176158579149	0.0000138206676670
63236	0.0030611963424875	0.0000093709230473
89158	0.0023827812547538	0.0000056776465080


==> figures/Ball_pp_k2_theta08.csv <==
number_of_elements	estimator	squared
32	0.9838387401435850	0.9679386666073170
62	0.6184384632526310	0.3824661328302750
112	0.3699182191985950	0.1368394888950600
198	0.2364987264312190	0.0559316476035888
334	0.1665438324177910	0.0277368481164053
546	0.1107646837608540	0.0122688151686419
916	0.0726206983530408	0.0052737658292834
1554	0.0514593329007581	0.0026480629425911
2468	0.0348103805209409	0.0012117625920127
3970	0.0247676948941384	0.0006134387103691
6676	0.0170473896848987	0.0002906134950688
10736	0.0113350701382385	0.0001284838150388
16936	0.0085733430742010	0.0000735022114680
28416	0.0055621056810431	0.0000309370196071
46096	0.0037652728050380	0.0000141772792964
73466	0.0028918002295136	0.0000083625085674
118820	0.0018668808780046	0.0000034852442127


==> figures/Ball_pp_k2_uniform.csv <==
number_of_elements	estimator	squared
3.20E+01	9.84E-01	0.967941193344755
8.00E+01	5.42E-01	0.294208183188901
1.76E+02	2.91E-01	0.084648839581269
3.76E+02	1.79E-01	0.031935293610107
7.84E+02	9.52E-02	0.0090717548006
1.62E+03	6.06E-02	0.003672369182462
3.33E+03	3.21E-02	0.001032291322332
6.79E+03	2.09E-02	0.000434749766671
1.38E+04	1.11E-02	0.000122636584497
2.79E+04	7.24E-03	5.24040372799508E-05
5.62E+04	3.90E-03	1.51716236457546E-05
1.13E+05	2.53E-03	6.39821903796146E-06


==> figures/Ball_pp_k4_expanded.csv <==
number_of_elements	estimator	squared
32	3.9014627965251300	15.2214119526697000
56	2.0463296180667400	4.1874649057771700
80	1.5464704586325800	2.3915708794232500
114	1.0968344755191500	1.2030458666873600
158	0.7855210268180050	0.6170432835732130
222	0.5870553550119270	0.3446339898481800
310	0.4407431603750670	0.1942545334174020
412	0.3490096004358950	0.1218077011964230
562	0.2687630792908510	0.0722335927899005
734	0.2102979455827580	0.0442252259163285
986	0.1699609935014610	0.0288867393120035
1304	0.1342393536101770	0.0180202040576782
1708	0.1097850755528680	0.0120527628141490
2288	0.0871951587963775	0.0076029957175255
2950	0.0696956197436003	0.0048574794114445
3892	0.0577615085526244	0.0033363918702749
5106	0.0465611378773476	0.0021679395604334
6602	0.0383880261480720	0.0014736405515451
8702	0.0312659499573431	0.0009775596267351
11404	0.0248553234445606	0.0006177871035337
14716	0.0208943490097857	0.0004365738205427
19444	0.0168884553214570	0.0002852199231449
25212	0.0139525915191479	0.0001946748101002
32644	0.0115332253753877	0.0001330152875595
43108	0.0091462634742437	0.0000836541355403
54594	0.0076573733386178	0.0000586353664470
72152	0.0063217872296362	0.0000399649937768
94216	0.0051787486225323	0.0000268194372954


==> figures/Ball_pp_k8_expanded.csv <==
number_of_elements	estimator	squared
32	9.9465726061335100	98.9343066090855000
56	9.3468696789827800	87.3639727958877000
72	8.6000118676426700	73.9602041235947000
98	6.7110250216948600	45.0378568418145000
134	4.2373621675411400	17.9552381389089000
190	2.6102166971772300	6.8132312062227900
258	1.9495359364183500	3.8006903673865900
340	1.3753003138287400	1.8914509532174400
452	1.0772758573870500	1.1605232729090000
594	0.8130757979306240	0.6610922531805200
790	0.6114369300142160	0.3738551193852090
1072	0.4735057467785630	0.2242076922323250
1404	0.3746668317456860	0.1403752348103500
1860	0.3038685737041480	0.0923361100849934
2420	0.2360566009179010	0.0557227188369134
3104	0.1902804472521960	0.0362066486064959
4112	0.1538062024066760	0.0236563478987635
5296	0.1263887564178830	0.0159741177488589
6898	0.1046026660034890	0.0109417177350376
9024	0.0833735824413951	0.0069511542491121
11418	0.0683632446082733	0.0046735332133706
15002	0.0559695267309081	0.0031325879224818
19416	0.0460897286622427	0.0021242630881592
24728	0.0387343900811097	0.0015003529749556
32618	0.0313218852337082	0.0009810604945936
41734	0.0255763576438234	0.0006541500703248
53756	0.0211426803664861	0.0004470129330794
69734	0.0174117976173341	0.0003031706962670
89094	0.0145912063605959	0.0002129033030575
115706	0.0121192416499507	0.0001468760181699


==> figures/Lshape_cond_mm_k16_ada.csv <==
number_of_elements	cond_number
5.60E+01	1.46E+01
6.60E+01	1.75E+01
8.40E+01	1.90E+01
1.20E+02	3.04E+01
1.82E+02	4.90E+01
2.68E+02	8.29E+01
3.70E+02	1.51E+02
5.22E+02	1.20E+02
7.00E+02	1.21E+02
9.26E+02	1.53E+02
1.19E+03	1.93E+02
1.57E+03	2.57E+02
2.05E+03	4.97E+02
2.76E+03	1.88E+03
3.55E+03	2.99E+03
4.98E+03	9.83E+03
6.19E+03	1.95E+04
8.55E+03	5.45E+04
1.10E+04	1.05E+05
1.42E+04	3.95E+05


==> figures/Lshape_cond_mm_k1_ada.csv <==
number_of_elements	cond_number
5.60E+01	5.00E+01
7.20E+01	1.24E+02
1.06E+02	3.03E+02
1.58E+02	4.94E+02
2.24E+02	1.65E+03
3.16E+02	2.40E+03
4.28E+02	6.69E+03
6.48E+02	9.57E+03
8.26E+02	3.29E+04
1.17E+03	5.86E+04
1.59E+03	1.96E+05
2.09E+03	3.75E+05
2.81E+03	1.23E+06
3.78E+03	2.50E+06
4.83E+03	7.03E+06
6.70E+03	6.10E+06
8.59E+03	1.19E+07
1.14E+04	3.60E+07
1.54E+04	6.03E+07
1.96E+04	1.84E+08


==> figures/Lshape_cond_mm_k2_ada.csv <==
number_of_elements	cond_number
5.60E+01	2.87E+01
7.80E+01	5.33E+01
1.06E+02	1.86E+02
1.50E+02	3.41E+02
2.10E+02	1.29E+03
3.08E+02	1.40E+03
4.04E+02	4.86E+03
6.12E+02	8.60E+03
7.80E+02	3.21E+04
1.16E+03	4.07E+04
1.55E+03	1.53E+05
1.99E+03	2.35E+05
2.90E+03	8.82E+05
3.62E+03	1.82E+06
5.04E+03	4.30E+06
6.78E+03	4.04E+06
8.43E+03	7.46E+06
1.18E+04	2.36E+07
1.54E+04	4.06E+07
1.96E+04	1.24E+08


==> figures/Lshape_cond_mm_k4_ada.csv <==
number_of_elements	cond_number
5.60E+01	8.46E+01
7.60E+01	3.04E+01
1.06E+02	4.07E+01
1.80E+02	8.61E+01
2.56E+02	2.03E+02
3.64E+02	7.80E+02
5.16E+02	2.66E+03
7.30E+02	5.46E+03
9.84E+02	1.31E+04
1.39E+03	2.49E+04
1.84E+03	9.09E+04
2.53E+03	1.78E+05
3.53E+03	6.73E+05
4.37E+03	3.81E+05
6.41E+03	7.83E+05
8.07E+03	2.49E+06
1.08E+04	4.18E+06
1.49E+04	1.29E+07
1.84E+04	2.38E+07
2.54E+04	5.36E+07


==> figures/Lshape_cond_mm_k8_ada.csv <==
number_of_elements	cond_number
5.60E+01	1.48E+01
8.60E+01	2.38E+01
1.30E+02	4.22E+01
1.80E+02	6.69E+01
2.54E+02	8.54E+01
3.28E+02	1.67E+02
4.20E+02	1.72E+02
5.86E+02	3.55E+02
7.90E+02	3.13E+02
1.10E+03	1.71E+03
1.40E+03	6.52E+03
2.02E+03	8.34E+03
2.52E+03	3.17E+04
3.64E+03	6.01E+04
4.63E+03	2.22E+05
6.40E+03	4.13E+05
8.63E+03	1.45E+06
1.08E+04	2.13E+06
1.55E+04	7.81E+06
1.90E+04	7.34E+06


==> figures/Lshape_cond_pp_k16_ada.csv <==
number_of_elements	cond_number
5.60E+01	1.46E+01
6.40E+01	1.44E+01
9.00E+01	2.29E+01
1.22E+02	3.27E+01
1.80E+02	5.71E+01
2.64E+02	9.41E+01
3.90E+02	1.05E+02
5.50E+02	8.32E+01
7.14E+02	1.20E+02
8.88E+02	1.36E+02
1.17E+03	1.62E+02
1.54E+03	2.69E+02
1.99E+03	4.48E+02
2.63E+03	1.50E+03
3.29E+03	3.12E+03
4.82E+03	1.00E+04
5.91E+03	1.73E+04
7.41E+03	4.94E+04
9.88E+03	9.96E+04
1.25E+04	3.79E+05


==> figures/Lshape_cond_pp_k1_ada.csv <==
number_of_elements	cond_number
5.60E+01	5.00E+01
7.60E+01	1.29E+02
1.18E+02	2.66E+02
1.54E+02	5.21E+02
2.62E+02	1.27E+03
3.40E+02	1.98E+03
4.58E+02	6.21E+03
6.66E+02	1.22E+04
8.50E+02	3.48E+04
1.28E+03	6.12E+04
1.62E+03	2.31E+05
2.23E+03	3.73E+05
3.03E+03	1.38E+06
3.81E+03	2.62E+06
5.28E+03	7.31E+06
7.00E+03	1.44E+07
8.93E+03	4.42E+07
1.25E+04	6.67E+07
1.62E+04	2.42E+08
2.08E+04	3.57E+08


==> figures/Lshape_cond_pp_k2_ada.csv <==
number_of_elements	cond_number
5.60E+01	2.87E+01
8.20E+01	7.35E+01
1.18E+02	1.76E+02
1.62E+02	3.56E+02
2.74E+02	1.29E+03
3.40E+02	1.36E+03
5.46E+02	4.30E+03
7.12E+02	8.93E+03
1.05E+03	2.06E+04
1.46E+03	4.26E+04
1.80E+03	1.51E+05
2.74E+03	2.73E+05
3.44E+03	1.02E+06
4.94E+03	2.05E+06
6.53E+03	7.61E+06
8.29E+03	9.62E+06
1.12E+04	3.32E+07
1.50E+04	6.85E+07
1.85E+04	1.93E+08
2.72E+04	3.41E+08


==> figures/Lshape_cond_pp_k4_ada.csv <==
number_of_elements	cond_number
5.60E+01	8.46E+01
8.20E+01	4.47E+01
1.02E+02	4.01E+01
1.60E+02	9.72E+01
2.38E+02	2.50E+02
3.16E+02	4.11E+02
4.16E+02	7.70E+02
6.62E+02	2.77E+03
8.18E+02	3.88E+03
1.26E+03	1.33E+04
1.64E+03	2.59E+04
2.29E+03	9.47E+04
3.19E+03	1.93E+05
3.96E+03	6.61E+05
6.11E+03	1.35E+06
7.63E+03	5.09E+06
1.06E+04	1.04E+07
1.41E+04	2.81E+07
1.78E+04	4.56E+07
2.51E+04	1.22E+08


==> figures/Lshape_cond_pp_k8_ada.csv <==
number_of_elements	cond_number
5.60E+01	1.48E+01
7.80E+01	3.10E+01
1.18E+02	4.65E+01
1.74E+02	6.45E+01
2.50E+02	9.61E+01
3.24E+02	1.72E+02
4.22E+02	2.20E+02
5.72E+02	3.76E+02
8.00E+02	1.02E+03
1.05E+03	2.06E+03
1.62E+03	7.21E+03
2.00E+03	1.50E+04
2.70E+03	5.57E+04
3.82E+03	1.13E+05
4.75E+03	4.24E+05
6.93E+03	7.72E+05
8.81E+03	2.87E+06
1.25E+04	5.95E+06
1.63E+04	2.25E+07
2.08E+04	2.78E+07


==> figures/Lshape_em_mm_k16_ada.csv <==
number_of_elements	estimator	squared
5.60E+001	1.79E+001	321.2219994313
6.60E+001	1.65E+001	271.5033791039
9.00E+001	1.58E+001	248.5870263812
1.34E+002	1.61E+001	260.6527850767
2.08E+002	1.67E+001	277.8846343669
3.12E+002	1.41E+001	197.8966435779
4.18E+002	1.11E+001	124.2168430727
5.60E+002	8.96E+000	80.2412253399
7.66E+002	6.81E+000	46.436652811
9.42E+002	5.10E+000	25.9666086058
1.23E+003	4.17E+000	17.4068607784
1.73E+003	3.16E+000	9.989704355
2.33E+003	2.37E+000	5.6314329127
2.92E+003	1.77E+000	3.1388427896
3.99E+003	1.45E+000	2.0921987342
5.15E+003	1.23E+000	1.5085092542
6.75E+003	9.96E-001	0.9920067963
9.40E+003	8.34E-001	0.6955382522
1.18E+004	6.80E-001	0.4628820058
1.64E+004	5.55E-001	0.3077483582
2.10E+004	4.58E-001	0.2101395518
2.66E+004	3.90E-001	0.152083654
3.79E+004	3.34E-001	0.1113593702
4.64E+004	2.83E-001	0.0802297415
6.28E+004	2.33E-001	0.0542388956
8.08E+004	1.92E-001	0.0370539055
1.02E+005	1.61E-001	0.0258914193
1.44E+005	1.38E-001	0.0189097099


==> figures/Lshape_em_mm_k1_ada.csv <==
number_of_elements	estimator	squared
5.60E+001	1.29E+000	1.6717852406
6.80E+001	1.05E+000	1.1089498415
8.80E+001	8.93E-001	0.7981628214
1.26E+002	7.44E-001	0.5537295367
1.64E+002	6.57E-001	0.4316015116
2.16E+002	5.42E-001	0.2936501372
2.98E+002	4.61E-001	0.2122770976
4.00E+002	3.83E-001	0.1465930279
5.96E+002	3.36E-001	0.1128826214
7.82E+002	2.80E-001	0.0785405167
1.18E+003	2.45E-001	0.0601056789
1.52E+003	2.08E-001	0.0433358138
2.03E+003	1.83E-001	0.0336543475
2.73E+003	1.57E-001	0.0245966724
3.84E+003	1.33E-001	0.0177792395
4.82E+003	1.14E-001	0.0130577988
6.76E+003	9.76E-002	0.0095282914
8.71E+003	8.32E-002	0.0069279995
1.15E+004	7.13E-002	0.0050768213
1.56E+004	6.05E-002	0.0036561427
2.01E+004	5.18E-002	0.0026815106
2.68E+004	4.41E-002	0.0019447848
3.62E+004	3.71E-002	0.0013733545
4.59E+004	3.14E-002	0.0009856637
6.31E+004	2.68E-002	0.0007173169
8.10E+004	2.28E-002	0.0005208698
1.05E+005	1.94E-002	0.0003778561
1.42E+005	1.65E-002	0.0002707784


==> figures/Lshape_em_mm_k2_ada.csv <==
number_of_elements	estimator	squared
5.60E+001	2.28E+000	5.1997402151
7.20E+001	1.71E+000	2.9340979862
9.40E+001	1.47E+000	2.1471465771
1.32E+002	1.18E+000	1.3947758127
1.70E+002	1.03E+000	1.0672898183
2.42E+002	8.65E-001	0.7480031538
3.22E+002	7.02E-001	0.4932859311
4.84E+002	6.01E-001	0.3611789671
6.16E+002	5.18E-001	0.2679800705
7.76E+002	4.46E-001	0.1985060665
1.20E+003	3.79E-001	0.1437523748
1.59E+003	3.15E-001	0.0993387447
2.21E+003	2.73E-001	0.074317361
3.11E+003	2.33E-001	0.0545110879
3.89E+003	1.96E-001	0.038353453
5.55E+003	1.67E-001	0.0280549826
7.32E+003	1.42E-001	0.0202752904
9.26E+003	1.22E-001	0.0148040725
1.33E+004	1.05E-001	0.0109742889
1.67E+004	8.80E-002	0.007748262
2.21E+004	7.49E-002	0.0056076094
3.04E+004	6.40E-002	0.0040990788
3.78E+004	5.35E-002	0.0028657548
5.27E+004	4.59E-002	0.0021108386
6.90E+004	3.90E-002	0.0015187332
8.58E+004	3.29E-002	0.0010834166
1.21E+005	2.82E-002	0.0007929905


==> figures/Lshape_em_mm_k4_ada.csv <==
number_of_elements	estimator	squared
5.60E+001	5.38E+000	28.9297137704
7.40E+001	3.55E+000	12.5804429144
9.80E+001	2.39E+000	5.7041207224
1.22E+002	2.16E+000	4.6460454643
1.78E+002	1.76E+000	3.1051928543
2.20E+002	1.43E+000	2.0425446419
3.08E+002	1.19E+000	1.4135178033
4.36E+002	9.78E-001	0.9572703534
6.20E+002	8.06E-001	0.65000168
8.32E+002	6.85E-001	0.4698018973
1.16E+003	5.67E-001	0.3216078091
1.63E+003	4.77E-001	0.2276013086
2.12E+003	4.01E-001	0.1611510759
3.10E+003	3.36E-001	0.1127833226
3.98E+003	2.85E-001	0.0812988202
5.62E+003	2.40E-001	0.0576551367
7.64E+003	2.05E-001	0.0419541816
9.41E+003	1.74E-001	0.0301188115
1.37E+004	1.46E-001	0.0213463087
1.74E+004	1.22E-001	0.0149766201
2.35E+004	1.04E-001	0.0107909507
3.15E+004	8.89E-002	0.0079035896
3.94E+004	7.52E-002	0.0056515064
5.45E+004	6.34E-002	0.0040162084
7.17E+004	5.37E-002	0.0028878105
9.04E+004	4.53E-002	0.0020503774
1.26E+005	3.87E-002	0.0014953478


==> figures/Lshape_em_mm_k8_ada.csv <==
number_of_elements	estimator	squared
5.60E+001	1.33E+001	176.3505279134
8.20E+001	9.40E+000	88.3405031838
1.10E+002	7.64E+000	58.3792453102
1.78E+002	6.79E+000	46.1371668091
2.28E+002	4.60E+000	21.1790239153
2.86E+002	3.18E+000	10.0891949315
4.38E+002	2.68E+000	7.1815072694
6.06E+002	2.02E+000	4.073530848
7.76E+002	1.55E+000	2.3876052955
1.07E+003	1.27E+000	1.6254973726
1.44E+003	1.04E+000	1.0861052077
1.99E+003	8.90E-001	0.7928146828
2.57E+003	7.33E-001	0.5378138561
3.70E+003	6.17E-001	0.3809542933
4.62E+003	5.12E-001	0.2618540936
6.49E+003	4.17E-001	0.173861371
8.72E+003	3.51E-001	0.1234737317
1.11E+004	3.00E-001	0.0897725056
1.57E+004	2.55E-001	0.0651104765
1.97E+004	2.10E-001	0.0440920178
2.75E+004	1.76E-001	0.0311206634
3.55E+004	1.49E-001	0.0221147615
4.51E+004	1.25E-001	0.0157138839
6.35E+004	1.08E-001	0.0116417333
7.94E+004	8.97E-002	0.0080500021
1.05E+005	7.56E-002	0.0057156213
1.40E+005	6.46E-002	0.0041720897


==> figures/Lshape_mm_k16_theta_02.csv <==
number_of_elements	estimator	squared
5.60E+001	1.79E+001	321.2219722913
6.20E+001	1.72E+001	295.9869218388
6.60E+001	1.68E+001	282.9107705129
7.40E+001	1.58E+001	250.8209579693
9.40E+001	1.56E+001	243.3232439449
1.10E+002	1.65E+001	272.1553437259
1.28E+002	1.56E+001	242.5778563802
1.54E+002	1.61E+001	260.432338335
1.76E+002	1.65E+001	272.3003958816
2.34E+002	1.54E+001	237.8127175032
2.80E+002	1.39E+001	193.1296091764
3.16E+002	1.34E+001	179.5526648215
3.66E+002	1.22E+001	148.9868316543
4.06E+002	1.11E+001	124.2664041204
4.46E+002	9.59E+000	91.9142294508
5.12E+002	9.16E+000	83.8262050794
5.88E+002	8.56E+000	73.2286999391
6.76E+002	7.31E+000	53.5008514049
7.36E+002	6.52E+000	42.4851339515
7.96E+002	5.71E+000	32.5670194317
8.74E+002	5.26E+000	27.6774698567
1.01E+003	4.68E+000	21.8826403886
1.12E+003	4.38E+000	19.1775743372
1.24E+003	4.08E+000	16.6206085481
1.43E+003	3.69E+000	13.6055040455
1.68E+003	3.28E+000	10.7587710309
1.88E+003	2.95E+000	8.682557694
2.12E+003	2.61E+000	6.8199001579
2.41E+003	2.32E+000	5.4050333945
2.59E+003	2.01E+000	4.0594119474
2.87E+003	1.85E+000	3.4159637916
3.26E+003	1.67E+000	2.7912254496
3.67E+003	1.49E+000	2.2179221212
4.24E+003	1.39E+000	1.9315823639
4.72E+003	1.29E+000	1.6733784448
5.21E+003	1.21E+000	1.4550243822
5.60E+003	1.13E+000	1.2810610145
6.25E+003	1.05E+000	1.0972890831
7.27E+003	9.60E-001	0.9221411281
8.42E+003	8.92E-001	0.796104604
9.29E+003	8.31E-001	0.6903782804
1.02E+004	7.78E-001	0.6046151936
1.10E+004	7.24E-001	0.5248664708
1.21E+004	6.64E-001	0.4409505785
1.35E+004	6.10E-001	0.3715590229
1.56E+004	5.66E-001	0.3205096152
1.76E+004	5.20E-001	0.2705557573
1.95E+004	4.81E-001	0.2309669439
2.21E+004	4.41E-001	0.1942225133
2.40E+004	4.14E-001	0.1717774859
2.68E+004	3.87E-001	0.1501038391
3.15E+004	3.65E-001	0.1332977233
3.51E+004	3.42E-001	0.1167440507
3.90E+004	3.19E-001	0.1019706369
4.36E+004	2.97E-001	0.0880886268
4.63E+004	2.79E-001	0.077810017
5.00E+004	2.59E-001	0.0672071217
5.58E+004	2.40E-001	0.0577474102
6.58E+004	2.26E-001	0.0509798212
7.19E+004	2.09E-001	0.0436095038


==> figures/Lshape_mm_k16_theta_04.csv <==
number_of_elements	estimator	squared
5.60E+001	1.79E+001	321.2219722913
6.60E+001	1.69E+001	284.1945112217
7.40E+001	1.64E+001	267.6387651859
1.16E+002	1.76E+001	310.770106302
1.46E+002	1.61E+001	258.4714121228
2.14E+002	1.73E+001	299.8945101942
3.04E+002	1.43E+001	205.3847276105
3.88E+002	1.22E+001	149.7769027024
4.74E+002	9.60E+000	92.2117637922
6.44E+002	8.32E+000	69.271076456
7.92E+002	6.15E+000	37.8753195552
9.68E+002	4.81E+000	23.1825984793
1.18E+003	4.18E+000	17.4457600334
1.59E+003	3.36E+000	11.3040209333
1.99E+003	2.68E+000	7.190442065
2.41E+003	2.18E+000	4.7330383825
2.89E+003	1.75E+000	3.0730652687
3.64E+003	1.48E+000	2.1813618571
4.73E+003	1.30E+000	1.6982087069
5.55E+003	1.15E+000	1.3136254088
7.24E+003	9.69E-001	0.9386343458
9.35E+003	8.28E-001	0.685239732
1.13E+004	7.10E-001	0.5039710826
1.39E+004	5.96E-001	0.3549630233
1.85E+004	5.17E-001	0.2674265298
2.21E+004	4.41E-001	0.1941430348
2.69E+004	3.87E-001	0.1498288091
3.63E+004	3.44E-001	0.1182827133
4.33E+004	2.98E-001	0.0885852875
5.05E+004	2.59E-001	0.0671186282
6.66E+004	2.24E-001	0.049972308
8.08E+004	1.91E-001	0.0365570097
9.80E+004	1.65E-001	0.0272467023


==> figures/Lshape_mm_k16_theta_06.csv <==
number_of_elements	estimator	squared
5.60E+001	1.79E+001	321.2219722913
7.00E+001	1.58E+001	251.0474299284
1.34E+002	1.89E+001	355.6925167217
2.12E+002	1.73E+001	297.9952351001
3.48E+002	1.40E+001	196.1829782766
4.56E+002	1.14E+001	130.8520859948
6.64E+002	8.14E+000	66.292839319
8.96E+002	5.28E+000	27.8493495342
1.26E+003	4.25E+000	18.0614257146
1.82E+003	3.07E+000	9.4251612968
2.51E+003	2.16E+000	4.6824171364
3.47E+003	1.60E+000	2.5545209866
4.99E+003	1.27E+000	1.6231908296
6.61E+003	1.01E+000	1.0152014179
9.88E+003	8.06E-001	0.6497004819
1.29E+004	6.31E-001	0.3987612091
1.92E+004	5.02E-001	0.2515464497
2.49E+004	4.05E-001	0.1636218842
3.84E+004	3.32E-001	0.1103772381
4.85E+004	2.77E-001	0.0768729069
7.10E+004	2.15E-001	0.0460718831
9.20E+004	1.73E-001	0.0298030298


==> figures/Lshape_mm_k16_theta_08.csv <==
number_of_elements	estimator	squared
5.60E+001	1.79E+001	321.2219722913
7.20E+001	1.61E+001	259.2122613182
1.48E+002	1.70E+001	290.4468408762
2.76E+002	1.57E+001	248.042972435
4.64E+002	1.22E+001	148.8703985588
8.48E+002	6.52E+000	42.4639420728
1.39E+003	3.94E+000	15.5448246908
2.21E+003	2.42E+000	5.859675902
3.49E+003	1.65E+000	2.7187384071
5.28E+003	1.22E+000	1.490204706
7.90E+003	9.67E-001	0.9356997336
1.17E+004	7.07E-001	0.4996808178
1.72E+004	5.65E-001	0.3190730344
2.43E+004	4.36E-001	0.1904802857
3.51E+004	3.68E-001	0.1351598719
4.96E+004	2.74E-001	0.0752306629
7.03E+004	2.24E-001	0.0500511655
9.83E+004	1.73E-001	0.0299591679


==> figures/Lshape_mm_k16_theta_1.csv <==
number_of_elements	estimator	squared
56	17.9226677403	321.2220189292
112	19.1070148715	365.0780172997
224	18.9404526047	358.7407448709
448	17.1056923266	292.6047099723
896	12.5256384726	156.8916191463
1792	5.8045887382	33.6932504196
3584	2.7714960747	7.6811904921
7168	1.5809418797	2.499377227
14336	1.2395903693	1.5365842837
28672	0.8288705286	0.6870263532
57344	0.6958010555	0.4841391088
114688	0.4938250483	0.2438631783


==> figures/Lshape_mm_k16_unif.csv <==
number_of_elements	estimator	squared
56	17.9226677403	321.2220189292
112	19.1070148715	365.0780172997
224	18.9404526047	358.7407448709
448	17.1056923266	292.6047099723
896	12.5256384726	156.8916191463
1792	5.8045887382	33.6932504196
3584	2.7714960747	7.6811904921
7168	1.5809418797	2.499377227
14336	1.2395903693	1.5365842837
28672	0.8288705286	0.6870263532
57344	0.6958010555	0.4841391088
114688	0.4938250483	0.2438631783


==> figures/Lshape_mm_k1_ada.csv <==
number_of_elements	estimator	squared
56	1.2929753442	1.6717852407
68	1.0530668742	1.1089498415
86	0.8943931139	0.7999390422
120	0.748714969	0.5605741048
156	0.6614272529	0.4374860109
208	0.5472305458	0.2994612703
292	0.4631976236	0.2145520385
396	0.3839522854	0.1474193575
588	0.3369631209	0.1135441448
776	0.2818387384	0.0794330745
1160	0.246470098	0.0607475092
1512	0.2082854862	0.0433828438
2028	0.1837051082	0.0337475668
2712	0.1569326234	0.0246278483
3820	0.1336451141	0.0178610165
4784	0.1145766201	0.0131278019
6730	0.0978304819	0.0095708032
8672	0.0834207242	0.0069590172
11492	0.0714403828	0.0051037283
15572	0.0606001522	0.0036723784
20002	0.0519085333	0.0026944958
26680	0.0442082616	0.0019543704
36054	0.037141973	0.0013795262
45638	0.0314839029	0.0009912361
62768	0.0268467854	0.0007207499
80688	0.0228760054	0.0005233116
104496	0.0194785763	0.0003794149
141432	0.0164975069	0.0002721677


==> figures/Lshape_mm_k1_theta_02.csv <==
number_of_elements	estimator	squared
5.60E+001	1.29E+000	1.6717936681
6.20E+001	1.14E+000	1.3024928041
7.00E+001	1.05E+000	1.1080546655
7.80E+001	9.94E-001	0.9882186421
8.60E+001	9.32E-001	0.8693116391
1.02E+002	8.50E-001	0.7218171483
1.14E+002	7.72E-001	0.5955675453
1.40E+002	7.03E-001	0.4947332785
1.62E+002	6.66E-001	0.4435206017
1.76E+002	6.16E-001	0.3788581744
2.14E+002	5.51E-001	0.3031843724
2.28E+002	5.18E-001	0.2686098245
2.70E+002	4.85E-001	0.2354312428
3.10E+002	4.42E-001	0.1951238825
3.46E+002	4.19E-001	0.1755151908
3.98E+002	3.81E-001	0.1454342886
4.46E+002	3.62E-001	0.1311793197
5.36E+002	3.41E-001	0.1159466577
6.44E+002	3.22E-001	0.1035232882
7.32E+002	2.96E-001	0.0875403493
8.14E+002	2.74E-001	0.0748999795
9.38E+002	2.58E-001	0.0664836158
1.13E+003	2.40E-001	0.0577704674
1.31E+003	2.23E-001	0.0497234528
1.50E+003	2.10E-001	0.0442827051
1.67E+003	1.98E-001	0.039232062
1.82E+003	1.86E-001	0.0346125443
2.10E+003	1.75E-001	0.0305216695
2.49E+003	1.61E-001	0.0259502015
2.86E+003	1.51E-001	0.0227020673
3.24E+003	1.42E-001	0.0202622017
3.61E+003	1.34E-001	0.017832154
4.01E+003	1.26E-001	0.0158296993
4.46E+003	1.18E-001	0.0138954989
5.10E+003	1.11E-001	0.0123137565
5.85E+003	1.03E-001	0.010630173
6.63E+003	9.66E-002	0.0093384052
7.40E+003	9.06E-002	0.0082062684
8.26E+003	8.51E-002	0.0072495785
9.00E+003	7.95E-002	0.0063267784
1.02E+004	7.48E-002	0.0055909988
1.16E+004	7.00E-002	0.0049057483
1.32E+004	6.56E-002	0.0042985626
1.49E+004	6.08E-002	0.0037019681
1.69E+004	5.71E-002	0.0032602617
1.86E+004	5.34E-002	0.0028477508
2.05E+004	5.02E-002	0.0025152825
2.31E+004	4.69E-002	0.0021998256
2.64E+004	4.38E-002	0.0019224793
2.99E+004	4.08E-002	0.0016686159
3.33E+004	3.83E-002	0.0014636715
3.73E+004	3.59E-002	0.0012911173
4.04E+004	3.36E-002	0.0011293697
4.53E+004	3.14E-002	0.0009855014
5.16E+004	2.94E-002	0.0008628015
5.86E+004	2.75E-002	0.0007540113
6.58E+004	2.56E-002	0.0006545868
7.39E+004	2.40E-002	0.0005773133
8.14E+004	2.24E-002	0.0005039083
8.96E+004	2.10E-002	0.0004408129


==> figures/Lshape_mm_k1_theta_04.csv <==
number_of_elements	estimator	squared
5.60E+001	1.29E+000	1.6717936681
6.60E+001	1.07E+000	1.1484976438
8.00E+001	9.41E-001	0.8860384489
9.80E+001	8.57E-001	0.733805053
1.16E+002	7.47E-001	0.5574116737
1.60E+002	6.56E-001	0.4297874615
2.12E+002	5.50E-001	0.3027342835
2.84E+002	4.77E-001	0.2275276184
3.52E+002	4.16E-001	0.1728833428
4.32E+002	3.68E-001	0.1355878693
6.02E+002	3.30E-001	0.1087193417
7.74E+002	2.84E-001	0.0808294011
1.02E+003	2.55E-001	0.0649265541
1.35E+003	2.22E-001	0.0494902687
1.76E+003	1.97E-001	0.0387613269
2.17E+003	1.72E-001	0.0297163346
2.94E+003	1.52E-001	0.023231908
3.64E+003	1.34E-001	0.0179442501
4.48E+003	1.18E-001	0.0140335266
5.83E+003	1.05E-001	0.0110018293
7.39E+003	9.10E-002	0.0082776981
9.24E+003	8.05E-002	0.006488151
1.14E+004	7.12E-002	0.0050694867
1.48E+004	6.23E-002	0.0038758627
1.83E+004	5.47E-002	0.00298756
2.25E+004	4.80E-002	0.0023010865
2.89E+004	4.21E-002	0.0017718143
3.63E+004	3.68E-002	0.0013528316
4.40E+004	3.20E-002	0.001024731
5.70E+004	2.82E-002	0.0007975227
7.17E+004	2.45E-002	0.0006019294
8.82E+004	2.15E-002	0.0004618739


==> figures/Lshape_mm_k1_theta_06.csv <==
number_of_elements	estimator	squared
5.60E+001	1.29E+000	1.6717936681
7.20E+001	1.01E+000	1.0272150637
1.02E+002	8.37E-001	0.7011708072
1.56E+002	6.70E-001	0.4493576382
2.18E+002	5.43E-001	0.2947333419
3.20E+002	4.50E-001	0.2027112495
4.28E+002	3.76E-001	0.1410902981
6.64E+002	3.20E-001	0.1026640513
8.82E+002	2.64E-001	0.0698257521
1.40E+003	2.26E-001	0.0511459434
1.82E+003	1.90E-001	0.0360459593
2.83E+003	1.58E-001	0.0248613737
3.81E+003	1.32E-001	0.0173452104
5.54E+003	1.09E-001	0.0118567288
7.87E+003	8.97E-002	0.0080494192
1.07E+004	7.40E-002	0.0054691076
1.56E+004	6.15E-002	0.0037836519
2.05E+004	5.12E-002	0.0026258712
2.95E+004	4.23E-002	0.0017868428
3.94E+004	3.50E-002	0.0012284593
5.51E+004	2.89E-002	0.0008373658
7.71E+004	2.37E-002	0.0005620827
1.05E+005	1.95E-002	0.0003802967


==> figures/Lshape_mm_k1_theta_08.csv <==
number_of_elements	estimator	squared
5.60E+001	1.29E+000	1.6717936681
8.20E+001	9.34E-001	0.8721798086
1.28E+002	7.73E-001	0.5968482581
1.94E+002	5.85E-001	0.3427075876
3.44E+002	4.76E-001	0.2261558562
4.92E+002	3.73E-001	0.1390981535
9.18E+002	3.11E-001	0.0965245699
1.24E+003	2.44E-001	0.0597756937
2.15E+003	1.99E-001	0.0397817767
2.92E+003	1.58E-001	0.0250185281
4.76E+003	1.29E-001	0.0165318549
6.53E+003	1.01E-001	0.0102026988
1.04E+004	8.24E-002	0.0067928949
1.42E+004	6.47E-002	0.0041889871
2.24E+004	5.27E-002	0.0027769095
3.03E+004	4.13E-002	0.0017017988
4.71E+004	3.37E-002	0.0011363111
6.38E+004	2.65E-002	0.0007016729
9.90E+004	2.16E-002	0.0004665956


==> figures/Lshape_mm_k1_theta_1.csv <==
number_of_elements	estimator	squared
56	1.2929750145	1.6717843881
112	0.8861580113	0.785276021
224	0.7326341185	0.5367527516
448	0.5308909866	0.2818452397
896	0.4417259455	0.1951218109
1792	0.3254079412	0.1058903282
3584	0.2721655258	0.0740740734
7168	0.2016897347	0.0406787491
14336	0.1693685576	0.0286857083
28672	0.1258087401	0.0158278391
57344	0.1059313066	0.0112214417
114688	0.0787705547	0.0062048003


==> figures/Lshape_mm_k1_unif.csv <==
number_of_elements	estimator	squared
56	1.2929750145	1.6717843881
112	0.8861580113	0.785276021
224	0.7326341185	0.5367527516
448	0.5308909866	0.2818452397
896	0.4417259455	0.1951218109
1792	0.3254079412	0.1058903282
3584	0.2721655258	0.0740740734
7168	0.2016897347	0.0406787491
14336	0.1693685576	0.0286857083
28672	0.1258087401	0.0158278391
57344	0.1059313066	0.0112214417
114688	0.0787705547	0.0062048003


==> figures/Lshape_mm_k2_ada.csv <==
number_of_elements	estimator	squared
56	2.2802938879	5.1997402152
72	1.7129208932	2.9340979864
92	1.4655699584	2.147895303
130	1.1824249625	1.3981287919
168	1.035041848	1.0713116271
240	0.8671284538	0.7519117554
320	0.703108851	0.4943620564
474	0.6019631149	0.3623595917
604	0.5200547772	0.2704569713
764	0.4475981314	0.2003440872
1182	0.3807562505	0.1449753223
1558	0.32072638	0.1028654108
2128	0.2763086855	0.0763464897
3052	0.2383818992	0.0568259299
3784	0.1982617416	0.0393077182
5364	0.1702408167	0.0289819357
7102	0.146460647	0.0214507211
8884	0.1239485264	0.0153632372
12860	0.1070754764	0.0114651576
16242	0.0896453262	0.0080362845
21222	0.0762814925	0.0058188661
29494	0.0652725917	0.0042605112
36940	0.0545770836	0.0029786581
50284	0.0466760172	0.0021786506
67616	0.0399041931	0.0015923446
82930	0.0335638437	0.0011265316
117368	0.0287358307	0.000825748
148090	0.0240650099	0.0005791247


==> figures/Lshape_mm_k2_unif.csv <==
number_of_elements	estimator	squared
56	2.2802932302	5.1997372157
112	1.4353303651	2.060173257
224	1.2173563491	1.4819564807
448	0.8605958215	0.740625168
896	0.7221713226	0.5215314192
1792	0.5257587128	0.2764222241
3584	0.4434929098	0.196685961
7168	0.3258404448	0.1061719955
14336	0.2759625394	0.0761553232
28672	0.2034018504	0.0413723127
57344	0.1726886488	0.0298213694
114688	0.1274448528	0.0162421905


==> figures/Lshape_mm_k4_ada.csv <==
number_of_elements	estimator	squared
56	5.3786349356	28.9297137705
72	3.6384535926	13.2383445455
92	2.6304538668	6.9192875454
122	2.1554687342	4.6460454641
178	1.7621557406	3.1051928541
218	1.4314752866	2.0491214961
306	1.1912742576	1.4191343568
428	0.9807861488	0.9619414697
618	0.8099686347	0.6560491892
818	0.6939187022	0.4815231653
1138	0.5746181842	0.3301860576
1604	0.4884401601	0.23857379
2044	0.4087553237	0.1670809147
3002	0.3414562496	0.1165923704
3908	0.2886349057	0.0833101088
5492	0.2445060066	0.0597831873
7368	0.2091345969	0.0437372796
9204	0.1758420593	0.0309204298
13380	0.1481999903	0.0219632371
17092	0.124193973	0.0154241429
22936	0.1049122517	0.0110065806
30940	0.0899416813	0.008089506
38888	0.0759428138	0.005767311
53454	0.0640619575	0.0041039344
70608	0.0543966448	0.002958995
88122	0.0458763904	0.0021046432
122946	0.0390657947	0.0015261363


==> figures/Lshape_mm_k4_unif.csv <==
number_of_elements	estimator	squared
56	5.3786355216	28.9297200742
112	2.7227007866	7.4130995734
224	1.8583026173	3.4532886175
448	1.1490746033	1.3203724439
896	0.9619852903	0.9254156988
1792	0.6824687704	0.4657636226
3584	0.5765770008	0.3324410379
7168	0.4232580728	0.1791473962
14336	0.3586008863	0.1285945957
28672	0.2653892011	0.0704314281
57344	0.2249772991	0.0506147851
114688	0.1668519173	0.0278395623


==> figures/Lshape_mm_k8_ada.csv <==
number_of_elements	estimator	squared
56	13.2797036079	176.3505279137
82	9.3989628781	88.3405031839
110	7.6406312115	58.3792453101
178	6.7924345274	46.137166809
226	4.6157139859	21.3048155996
286	3.1763493088	10.0891949315
436	2.6792565252	7.1784155278
610	2.0172690103	4.0693742599
776	1.5428105503	2.3802643941
1064	1.281139114	1.6413174294
1422	1.0520887455	1.1068907284
1980	0.8937178568	0.7987316076
2552	0.7366976363	0.5427234073
3676	0.6199969403	0.384396206
4584	0.5142312355	0.2644337636
6420	0.4190867751	0.1756337251
8624	0.3542667001	0.1255048948
10898	0.3020443751	0.0912308045
15584	0.2575511194	0.0663325791
19496	0.2113320895	0.0446612521
27000	0.1776346475	0.031554068
35040	0.1502036475	0.0225611357
44452	0.1263510205	0.0159645804
62752	0.1085628763	0.0117858981
78542	0.0905094004	0.0081919516
102938	0.0763850315	0.005834673
138572	0.0652626502	0.0042592135


==> figures/Lshape_mm_k8_unif.csv <==
number_of_elements	estimator	squared
56	13.2797036079	176.3505279137
112	8.9462567216	80.0355093288
224	7.2668751236	52.807474062
448	3.6337598249	13.2042104651
896	2.1492859904	4.6194302685
1792	1.2751178185	1.6259254511
3584	1.0334925154	1.0681067794
7168	0.7157044114	0.5122328045
14336	0.6055452151	0.3666850075
28672	0.4389374467	0.1926660821
57344	0.3747344226	0.1404258875
114688	0.2748570429	0.075546394


==> figures/Lshape_pp_k16_expanded_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	1.71E+001	293.71127415
6.60E+001	1.57E+001	245.7209627292
9.80E+001	1.48E+001	219.4740217513
1.48E+002	1.52E+001	231.5203006604
2.20E+002	1.55E+001	239.8165861465
3.50E+002	1.43E+001	203.3587187526
4.66E+002	1.22E+001	149.2002549126
6.02E+002	8.45E+000	71.3819721571
7.90E+002	5.40E+000	29.1091215189
1.07E+003	4.22E+000	17.8334465281
1.54E+003	3.23E+000	10.4219319246
1.95E+003	2.55E+000	6.5152718997
2.45E+003	1.90E+000	3.5949018394
3.02E+003	1.43E+000	2.0383746986
4.17E+003	1.20E+000	1.4437984041
5.05E+003	1.01E+000	1.027851432
7.47E+003	8.49E-001	0.7200014926
1.01E+004	7.01E-001	0.4920374893
1.23E+004	5.56E-001	0.308868544
1.72E+004	4.54E-001	0.2063132433
2.20E+004	3.74E-001	0.1398539116
3.36E+004	3.19E-001	0.1015426833
4.17E+004	2.71E-001	0.0737090838
5.09E+004	2.26E-001	0.0511496294
6.94E+004	1.82E-001	0.032950817
8.80E+004	1.51E-001	0.0227244944


==> figures/Lshape_pp_k16_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	1.71E+001	293.71127415
6.40E+001	1.55E+001	238.7765440926
9.60E+001	1.47E+001	214.6778744063
1.44E+002	1.49E+001	221.8175537469
2.18E+002	1.58E+001	249.8965125175
3.54E+002	1.44E+001	208.5240991473
4.72E+002	1.25E+001	156.055894484
6.02E+002	8.45E+000	71.4194481037
7.90E+002	5.48E+000	30.0145059664
1.05E+003	4.26E+000	18.1245119223
1.52E+003	3.31E+000	10.9231210089
1.91E+003	2.59E+000	6.7292468295
2.42E+003	1.92E+000	3.6735876739
3.01E+003	1.44E+000	2.0822917115
4.16E+003	1.20E+000	1.4400429112
5.03E+003	1.02E+000	1.0329361081
7.46E+003	8.50E-001	0.7217422033
1.00E+004	7.01E-001	0.4919436709
1.23E+004	5.57E-001	0.3104250381
1.71E+004	4.55E-001	0.206716402
2.19E+004	3.74E-001	0.1395411234
3.35E+004	3.19E-001	0.1017098876
4.16E+004	2.72E-001	0.0738223454
5.08E+004	2.26E-001	0.0512817052
6.93E+004	1.81E-001	0.0328513549
8.79E+004	1.51E-001	0.0226996583


==> figures/Lshape_pp_k16_theta1.csv <==
number_of_elements	estimator	squared
5.60E+001	1.71E+001	293.71127415
1.12E+002	1.83E+001	336.4449385799
2.24E+002	1.77E+001	314.9445476662
4.48E+002	1.53E+001	235.5358830014
8.96E+002	1.41E+001	197.9393831119
1.79E+003	3.86E+000	14.9178480604
3.58E+003	2.26E+000	5.1125918177
7.17E+003	1.27E+000	1.605471698
1.43E+004	9.77E-001	0.954392216
2.87E+004	6.50E-001	0.4219022841
5.73E+004	5.33E-001	0.283651075
1.15E+005	3.81E-001	0.1452392696


==> figures/Lshape_pp_k1_expanded_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	1.08E+000	1.1567181376
7.00E+001	8.89E-001	0.7899714683
9.20E+001	7.62E-001	0.5807936713
1.22E+002	6.31E-001	0.3977705411
1.64E+002	5.38E-001	0.2889499473
2.32E+002	4.61E-001	0.2129152985
3.08E+002	4.09E-001	0.1670390419
4.02E+002	3.47E-001	0.120463211
6.04E+002	3.06E-001	0.0934366262
7.22E+002	2.59E-001	0.0670926442
1.05E+003	2.28E-001	0.0517724475
1.46E+003	1.93E-001	0.0373563642
1.91E+003	1.64E-001	0.0269379112
2.73E+003	1.41E-001	0.0198885651
3.60E+003	1.18E-001	0.0140296117
4.81E+003	1.02E-001	0.0104007155
6.65E+003	8.73E-002	0.0076252081
8.39E+003	7.35E-002	0.0053998101
1.18E+004	6.32E-002	0.003988038
1.54E+004	5.33E-002	0.0028395155
2.00E+004	4.52E-002	0.0020415786
2.77E+004	3.86E-002	0.0014902783
3.56E+004	3.24E-002	0.0010514904
4.68E+004	2.77E-002	0.0007666063
6.45E+004	2.35E-002	0.0005529104
7.97E+004	1.98E-002	0.0003910779


==> figures/Lshape_pp_k1_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	1.08E+000	1.1567181376
6.80E+001	8.92E-001	0.7948729493
8.60E+001	7.82E-001	0.6120105401
1.10E+002	6.62E-001	0.438809284
1.46E+002	5.65E-001	0.319749087
2.00E+002	4.92E-001	0.2424810903
2.82E+002	4.21E-001	0.1773766623
3.66E+002	3.63E-001	0.1320669373
5.36E+002	3.16E-001	0.0997462288
6.96E+002	2.65E-001	0.0700077039
9.92E+002	2.31E-001	0.0533295313
1.41E+003	1.98E-001	0.0392234618
1.78E+003	1.67E-001	0.027825068
2.63E+003	1.44E-001	0.0208599431
3.43E+003	1.21E-001	0.014752589
4.52E+003	1.05E-001	0.0109773966
6.27E+003	9.02E-002	0.0081365999
8.10E+003	7.57E-002	0.0057291676
1.11E+004	6.46E-002	0.004176793
1.50E+004	5.48E-002	0.0030059387
1.88E+004	4.64E-002	0.002154575
2.64E+004	3.97E-002	0.001575675
3.43E+004	3.33E-002	0.0011119796
4.39E+004	2.85E-002	0.0008115191
6.11E+004	2.43E-002	0.0005898372
7.70E+004	2.04E-002	0.0004142265
1.05E+005	1.73E-002	0.0003003914


==> figures/Lshape_pp_k1_theta1.csv <==
number_of_elements	estimator	squared
5.60E+001	1.08E+000	1.1567181376
1.12E+002	7.52E-001	0.5648061093
2.24E+002	6.22E-001	0.386382536
4.48E+002	4.58E-001	0.2093311661
8.96E+002	3.79E-001	0.143324389
1.79E+003	2.83E-001	0.0798123591
3.58E+003	2.34E-001	0.0549657364
7.17E+003	1.76E-001	0.0309099236
1.43E+004	1.46E-001	0.0213895438
2.87E+004	1.10E-001	0.0120659145
5.73E+004	9.16E-002	0.0083969196
1.15E+005	6.90E-002	0.0047564092


==> figures/Lshape_pp_k2_expanded_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	1.81E+000	3.2704869699
7.20E+001	1.44E+000	2.0769868411
9.40E+001	1.16E+000	1.342080511
1.32E+002	9.46E-001	0.8948998284
2.04E+002	7.71E-001	0.5947138405
2.72E+002	6.59E-001	0.433812734
3.64E+002	5.54E-001	0.3070024158
5.18E+002	4.74E-001	0.2247003768
6.72E+002	4.07E-001	0.1655622159
9.60E+002	3.42E-001	0.1168728335
1.44E+003	2.82E-001	0.0795765086
1.84E+003	2.41E-001	0.0580953169
2.78E+003	2.05E-001	0.041934745
3.53E+003	1.70E-001	0.0287555031
5.27E+003	1.45E-001	0.020893505
6.99E+003	1.20E-001	0.0143809395
9.16E+003	1.02E-001	0.0104228266
1.29E+004	8.74E-002	0.0076385486
1.64E+004	7.20E-002	0.0051848404
2.31E+004	6.16E-002	0.0037892048
3.13E+004	5.16E-002	0.0026623122
3.83E+004	4.35E-002	0.0018964656
5.58E+004	3.70E-002	0.001372272
7.11E+004	3.06E-002	0.0009343237
9.60E+004	2.60E-002	0.0006762402


==> figures/Lshape_pp_k2_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	1.81E+000	3.2704869699
7.00E+001	1.45E+000	2.0987194197
9.40E+001	1.14E+000	1.305565126
1.28E+002	9.51E-001	0.9046987013
2.02E+002	7.74E-001	0.5992037725
2.66E+002	6.62E-001	0.4378157551
3.58E+002	5.56E-001	0.3089593071
5.12E+002	4.76E-001	0.2263459925
6.68E+002	4.06E-001	0.164659125
9.64E+002	3.41E-001	0.1160837696
1.46E+003	2.81E-001	0.0788079114
1.86E+003	2.40E-001	0.0578074461
2.82E+003	2.03E-001	0.0410976623
3.54E+003	1.69E-001	0.0285543903
5.36E+003	1.44E-001	0.0206073414
7.06E+003	1.18E-001	0.0140110329
9.52E+003	1.01E-001	0.0101356759
1.32E+004	8.60E-002	0.0073908222
1.67E+004	7.14E-002	0.0051026891
2.35E+004	6.10E-002	0.0037264684
3.17E+004	5.10E-002	0.0026007222
3.91E+004	4.32E-002	0.0018671554
5.68E+004	3.67E-002	0.0013475424
7.17E+004	3.04E-002	0.0009219363
9.73E+004	2.59E-002	0.0006687467


==> figures/Lshape_pp_k2_theta1.csv <==
number_of_elements	estimator	squared
5.60E+001	1.81E+000	3.2704869699
1.12E+002	1.13E+000	1.2801760881
2.24E+002	9.42E-001	0.8880936048
4.48E+002	6.70E-001	0.4484954387
8.96E+002	5.56E-001	0.308837646
1.79E+003	4.10E-001	0.167905184
3.58E+003	3.41E-001	0.1162916434
7.17E+003	2.54E-001	0.0647054514
1.43E+004	2.12E-001	0.0450692265
2.87E+004	1.59E-001	0.0252991494
5.73E+004	1.33E-001	0.0176669209
1.15E+005	9.97E-002	0.0099423077


==> figures/Lshape_pp_k4_expanded_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	5.63E+000	31.6686907942
7.60E+001	3.13E+000	9.7940943168
1.02E+002	2.36E+000	5.5673968007
1.44E+002	2.02E+000	4.0764409714
1.98E+002	1.55E+000	2.39145643
2.60E+002	1.25E+000	1.5613485604
3.36E+002	1.04E+000	1.0757671734
5.06E+002	8.43E-001	0.7107814267
6.68E+002	7.08E-001	0.5017509415
9.52E+002	5.96E-001	0.3546593629
1.36E+003	5.02E-001	0.2521064395
1.66E+003	4.21E-001	0.1770626998
2.47E+003	3.53E-001	0.1243160523
3.37E+003	2.89E-001	0.0837332508
4.72E+003	2.47E-001	0.0609526022
6.57E+003	2.07E-001	0.0429953537
7.93E+003	1.76E-001	0.0311262567
1.17E+004	1.48E-001	0.0219299361
1.54E+004	1.20E-001	0.0145187257
2.06E+004	1.03E-001	0.010686659
2.86E+004	8.74E-002	0.0076463623
3.51E+004	7.38E-002	0.0054449465
5.03E+004	6.29E-002	0.0039547797
6.66E+004	5.11E-002	0.0026141269
8.37E+004	4.34E-002	0.0018823552


==> figures/Lshape_pp_k4_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	5.63E+000	31.6686907942
7.60E+001	3.13E+000	9.7940943168
1.00E+002	2.36E+000	5.5820465056
1.42E+002	2.02E+000	4.0956233731
1.94E+002	1.56E+000	2.4291224623
2.56E+002	1.26E+000	1.5906932844
3.30E+002	1.04E+000	1.0911898889
4.90E+002	8.54E-001	0.7286356653
6.58E+002	7.18E-001	0.5151516859
9.04E+002	6.05E-001	0.3656146388
1.32E+003	5.11E-001	0.2608468797
1.65E+003	4.24E-001	0.1793664968
2.44E+003	3.54E-001	0.1255070819
3.30E+003	2.92E-001	0.0854921787
4.56E+003	2.50E-001	0.0624726966
6.38E+003	2.11E-001	0.0446065964
7.88E+003	1.78E-001	0.0315322546
1.15E+004	1.49E-001	0.0222636486
1.52E+004	1.22E-001	0.0148263922
1.99E+004	1.05E-001	0.0109217715
2.81E+004	8.86E-002	0.0078499318
3.49E+004	7.40E-002	0.0054755222
5.00E+004	6.31E-002	0.0039787102
6.62E+004	5.14E-002	0.0026386634
8.29E+004	4.35E-002	0.0018946956


==> figures/Lshape_pp_k4_theta1.csv <==
number_of_elements	estimator	squared
5.60E+001	5.63E+000	31.6686907942
1.12E+002	2.55E+000	6.4816116107
2.24E+002	1.83E+000	3.3392994276
4.48E+002	1.11E+000	1.2432158907
8.96E+002	9.12E-001	0.8308860828
1.79E+003	6.37E-001	0.4064010631
3.58E+003	5.31E-001	0.2820882542
7.17E+003	3.88E-001	0.1507669286
1.43E+004	3.26E-001	0.1060627139
2.87E+004	2.41E-001	0.0583004395
5.73E+004	2.03E-001	0.0412359731
1.15E+005	1.51E-001	0.0228783838


==> figures/Lshape_pp_k8_expanded_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	1.18E+001	140.099333203
7.80E+001	1.09E+001	119.6230190317
1.22E+002	9.06E+000	82.0019130404
1.48E+002	7.16E+000	51.2056233293
2.32E+002	4.84E+000	23.3832667123
2.90E+002	3.32E+000	11.0207522781
4.02E+002	2.77E+000	7.6931711207
5.80E+002	2.00E+000	4.0156119022
7.38E+002	1.56E+000	2.4315326607
9.54E+002	1.20E+000	1.4355673308
1.40E+003	9.79E-001	0.9588814742
1.73E+003	8.26E-001	0.6822664154
2.58E+003	6.92E-001	0.4795530303
3.61E+003	5.74E-001	0.3295384066
4.48E+003	4.61E-001	0.212248504
6.45E+003	3.77E-001	0.1421167311
8.40E+003	3.12E-001	0.0974053925
1.27E+004	2.67E-001	0.0713981667
1.65E+004	2.22E-001	0.0493939577
2.06E+004	1.87E-001	0.0348428215
2.84E+004	1.55E-001	0.0239577296
3.65E+004	1.27E-001	0.0161153803
5.08E+004	1.10E-001	0.0120275252
6.92E+004	9.11E-002	0.0082964384
8.26E+004	7.76E-002	0.0060217907


==> figures/Lshape_pp_k8_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	1.18E+001	140.099333203
7.60E+001	1.06E+001	112.3870664638
1.08E+002	8.37E+000	69.9955647977
1.58E+002	7.02E+000	49.3217193516
2.30E+002	4.15E+000	17.2186054129
3.00E+002	3.23E+000	10.4630046167
4.24E+002	2.60E+000	6.7569836054
5.56E+002	2.01E+000	4.0434337943
7.22E+002	1.56E+000	2.4445831323
9.42E+002	1.21E+000	1.4640496634
1.38E+003	9.85E-001	0.9700029331
1.72E+003	8.31E-001	0.6901591098
2.54E+003	7.00E-001	0.4903164063
3.55E+003	5.79E-001	0.3353172968
4.37E+003	4.71E-001	0.2221226391
6.27E+003	3.85E-001	0.1484190014
8.28E+003	3.17E-001	0.100705979
1.23E+004	2.71E-001	0.0732781246
1.63E+004	2.25E-001	0.0504305157
2.01E+004	1.89E-001	0.0357365028
2.82E+004	1.56E-001	0.0242640892
3.64E+004	1.27E-001	0.0162082554
5.04E+004	1.10E-001	0.0120828789
6.90E+004	9.14E-002	0.008351829
8.22E+004	7.79E-002	0.0060750284


==> figures/Lshape_pp_k8_theta1.csv <==
number_of_elements	estimator	squared
5.60E+001	1.18E+001	140.099333203
1.12E+002	1.08E+001	117.4591651122
2.24E+002	7.63E+000	58.2478751201
4.48E+002	3.05E+000	9.3204867617
8.96E+002	1.98E+000	3.9247584387
1.79E+003	1.17E+000	1.3589704692
3.58E+003	9.28E-001	0.8618331568
7.17E+003	6.37E-001	0.40541574
1.43E+004	5.28E-001	0.2787783116
2.87E+004	3.83E-001	0.1466395549
5.73E+004	3.22E-001	0.1034149196
1.15E+005	2.38E-001	0.0564312498


==> figures/sh_Lshape_cond_k16_ada.csv <==
number_of_elements	cond_number
5.60E+01	2.12E+01
7.20E+01	2.36E+01
1.04E+02	3.35E+01
1.52E+02	7.38E+01
2.24E+02	1.20E+02
3.28E+02	1.85E+02
4.60E+02	2.03E+02
6.26E+02	1.66E+02
8.30E+02	1.61E+02
1.11E+03	2.24E+02
1.49E+03	1.99E+02
1.96E+03	2.41E+02
2.58E+03	2.60E+02
3.37E+03	9.33E+02
4.32E+03	6.17E+02
5.62E+03	6.14E+02
7.72E+03	5.99E+02
1.01E+04	4.90E+02
1.33E+04	1.31E+03
1.75E+04	1.04E+03


==> figures/sh_Lshape_cond_k1_ada.csv <==
number_of_elements	cond_number
5.60E+01	8.95E+00
7.20E+01	9.99E+00
1.02E+02	1.42E+01
1.50E+02	1.66E+01
2.16E+02	2.26E+01
3.02E+02	2.85E+01
4.26E+02	3.23E+01
5.70E+02	4.34E+01
8.22E+02	6.50E+01
1.14E+03	8.99E+01
1.48E+03	1.10E+02
2.03E+03	1.56E+02
2.71E+03	1.76E+02
3.52E+03	2.38E+02
4.71E+03	2.78E+02
6.11E+03	2.78E+02
7.90E+03	3.71E+02
1.04E+04	4.55E+02
1.35E+04	5.44E+02
1.74E+04	6.82E+02


==> figures/sh_Lshape_cond_k2_ada.csv <==
number_of_elements	cond_number
5.60E+01	4.11E+01
7.20E+01	3.50E+01
1.04E+02	6.21E+01
1.50E+02	1.19E+02
2.02E+02	6.30E+02
2.88E+02	1.48E+03
3.68E+02	5.04E+02
5.00E+02	5.24E+02
6.82E+02	6.50E+02
9.36E+02	8.28E+02
1.27E+03	1.03E+03
1.72E+03	1.19E+03
2.32E+03	1.50E+03
3.10E+03	1.79E+03
4.02E+03	1.78E+03
5.46E+03	2.33E+03
7.15E+03	3.09E+03
9.25E+03	3.45E+03
1.23E+04	4.48E+03
1.61E+04	5.29E+03


==> figures/sh_Lshape_cond_k4_ada.csv <==
number_of_elements	cond_number
5.60E+01	1.71E+02
7.80E+01	1.51E+02
1.16E+02	7.63E+02
1.62E+02	1.12E+02
2.14E+02	8.19E+01
2.76E+02	6.38E+01
4.04E+02	5.14E+01
5.70E+02	5.41E+01
7.48E+02	5.58E+01
1.01E+03	6.93E+01
1.40E+03	7.26E+01
1.88E+03	1.04E+02
2.58E+03	1.35E+02
3.54E+03	1.50E+02
4.73E+03	1.74E+02
6.23E+03	2.04E+02
8.16E+03	2.65E+02
1.07E+04	3.52E+02
1.43E+04	3.58E+02
1.90E+04	4.61E+02


==> figures/sh_Lshape_cond_k8_ada.csv <==
number_of_elements	cond_number
5.60E+01	3.40E+01
7.40E+01	3.49E+01
1.14E+02	6.07E+01
1.50E+02	8.37E+01
2.00E+02	9.80E+01
2.72E+02	1.70E+02
3.58E+02	2.33E+02
5.10E+02	1.76E+02
6.44E+02	8.52E+02
8.20E+02	2.67E+02
1.09E+03	4.85E+02
1.38E+03	1.57E+02
1.83E+03	5.46E+02
2.45E+03	3.85E+02
3.26E+03	6.90E+02
4.37E+03	1.22E+03
5.85E+03	1.85E+03
7.83E+03	3.83E+03
1.07E+04	8.97E+03
1.42E+04	1.77E+04


==> figures/sh_Lshape_mm_k16_theta02.csv <==
number_of_elements	estimator	squared
5.60E+001	2.06E+001	424.9441213867
6.40E+001	2.17E+001	472.9302384898
7.40E+001	2.18E+001	474.9715255207
9.60E+001	2.21E+001	488.1929443044
1.12E+002	2.18E+001	476.2124919351
1.26E+002	2.02E+001	406.7190335481
1.44E+002	1.68E+001	282.8322250984
1.60E+002	1.60E+001	254.6796007066
1.84E+002	1.53E+001	235.3853422571
2.16E+002	1.43E+001	203.2691703754
2.46E+002	1.40E+001	195.8596049976
2.98E+002	1.32E+001	174.7824606429
3.54E+002	1.35E+001	181.8296773304
4.02E+002	1.23E+001	151.4776785789
4.58E+002	1.12E+001	126.485367637
5.22E+002	1.03E+001	105.7795747293
6.02E+002	9.74E+000	94.8154330316
6.96E+002	8.95E+000	80.035086689
7.90E+002	8.28E+000	68.516910303
8.78E+002	7.54E+000	56.8772259165
9.80E+002	7.05E+000	49.7273429266
1.11E+003	6.54E+000	42.7839070908
1.26E+003	6.08E+000	37.020138692
1.47E+003	5.68E+000	32.2480334878
1.68E+003	5.37E+000	28.8708528527
1.88E+003	5.09E+000	25.9178352747
2.09E+003	4.96E+000	24.5990504959
2.30E+003	6.41E+000	41.0664758434
2.47E+003	5.37E+000	28.8220570568
2.65E+003	4.27E+000	18.1903335295
2.92E+003	3.92E+000	15.3376767874
3.23E+003	3.65E+000	13.320115196
3.64E+003	3.42E+000	11.7247852155
4.15E+003	3.22E+000	10.3905119188
4.72E+003	3.05E+000	9.3106476235
5.41E+003	2.90E+000	8.4290404184
6.25E+003	2.78E+000	7.7232937644
7.14E+003	3.23E+000	10.402368119
7.48E+003	2.49E+000	6.1864862741
8.38E+003	2.30E+000	5.2734730524
9.27E+003	2.15E+000	4.6426070453
1.05E+004	1.99E+000	3.9688357503
1.17E+004	1.80E+000	3.2484365386
1.29E+004	1.62E+000	2.6312759253
1.43E+004	1.48E+000	2.2037711024
1.59E+004	1.37E+000	1.8884692794
1.79E+004	1.29E+000	1.661411792
2.02E+004	1.21E+000	1.46103774
2.28E+004	1.14E+000	1.2897914679
2.62E+004	1.05E+000	1.1050932185
3.04E+004	9.80E-001	0.9602655467
3.48E+004	9.15E-001	0.8369301819
3.87E+004	8.55E-001	0.7306037796
4.38E+004	7.97E-001	0.6348798124
4.98E+004	7.26E-001	0.5271820201
5.54E+004	6.49E-001	0.4216844299
6.09E+004	5.88E-001	0.3457865543
6.70E+004	5.39E-001	0.2908636738
7.39E+004	5.03E-001	0.2527028924
8.32E+004	4.72E-001	0.2227157134


==> figures/sh_Lshape_mm_k16_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	2.06E+001	424.9441213867
7.00E+001	2.12E+001	449.4267102228
1.06E+002	2.20E+001	484.6619417569
1.42E+002	1.72E+001	294.8328233334
1.88E+002	1.63E+001	265.4546646521
2.70E+002	1.37E+001	187.5423870053
3.52E+002	1.29E+001	165.9211128297
4.66E+002	1.13E+001	128.7236661119
6.00E+002	9.85E+000	96.9487235937
7.74E+002	8.66E+000	74.9639255186
9.42E+002	7.47E+000	55.8530234554
1.20E+003	6.53E+000	42.6837739069
1.58E+003	5.62E+000	31.5573627117
1.99E+003	5.09E+000	25.8623190471
2.47E+003	6.16E+000	37.9223802615
2.95E+003	4.09E+000	16.7604788497
3.51E+003	3.50E+000	12.2713121799
4.49E+003	3.10E+000	9.6388518443
5.79E+003	2.76E+000	7.6337276119
7.69E+003	2.95E+000	8.6778551541
9.00E+003	2.24E+000	5.0201363875
1.10E+004	1.92E+000	3.6885972412
1.36E+004	1.56E+000	2.4202295857
1.67E+004	1.34E+000	1.7852275443
2.11E+004	1.19E+000	1.4066158571
2.73E+004	1.03E+000	1.0649223026
3.54E+004	9.05E-001	0.81905886
4.45E+004	7.90E-001	0.6238060258
5.61E+004	6.40E-001	0.4090040094
6.78E+004	5.35E-001	0.2859997003
8.41E+004	4.70E-001	0.2210228784



==> figures/sh_Lshape_mm_k16_theta06.csv <==
number_of_elements	estimator	squared
5.60E+001	2.06E+001	424.9441213867
7.20E+001	2.12E+001	448.7672598445
1.28E+002	2.10E+001	440.3374914998
1.92E+002	1.58E+001	248.4285032554
3.18E+002	1.31E+001	171.4129987815
4.90E+002	1.07E+001	113.7055906334
7.72E+002	8.63E+000	74.500591473
1.11E+003	7.19E+000	51.6947303434
1.62E+003	5.67E+000	32.1478306664
2.27E+003	4.81E+000	23.091527131
3.21E+003	3.85E+000	14.8326212717
4.57E+003	3.08E+000	9.5083092507
7.00E+003	2.64E+000	6.9710861554
9.81E+003	2.13E+000	4.5347194972
1.39E+004	1.53E+000	2.3359589538
1.95E+004	1.24E+000	1.5349375917
2.92E+004	1.01E+000	1.0119892435
4.07E+004	8.31E-001	0.6909392304
5.85E+004	6.20E-001	0.3849719823
8.19E+004	4.84E-001	0.2346087612


==> figures/sh_Lshape_mm_k16_theta08.csv <==
number_of_elements	estimator	squared
5.60E+001	2.06E+001	424.9441213867
8.80E+001	2.31E+001	533.1444756449
1.60E+002	2.11E+001	443.2752394461
3.02E+002	1.47E+001	216.1537879314
5.42E+002	1.06E+001	111.892374438
9.88E+002	7.65E+000	58.5768394249
1.76E+003	5.52E+000	30.4904985999
2.87E+003	4.70E+000	22.0552894857
4.68E+003	3.18E+000	10.1303577045
8.21E+003	3.39E+000	11.4723897217
1.25E+004	1.83E+000	3.3372873639
1.97E+004	1.26E+000	1.5860066653
3.51E+004	9.47E-001	0.8959701695
5.72E+004	6.64E-001	0.4413381732
8.93E+004	4.96E-001	0.2462945202


==> figures/sh_Lshape_mm_k16_theta1.csv <==
number_of_elements	estimator	squared
5.60E+001	2.06E+001	424.9441213867
1.12E+002	2.50E+001	626.7133891787
2.24E+002	2.05E+001	420.8758335759
4.48E+002	1.38E+001	190.6237616923
8.96E+002	8.02E+000	64.329534599
1.79E+003	6.08E+000	37.0252796433
3.58E+003	4.01E+000	16.1091126515
7.17E+003	2.81E+000	7.8744674727
1.43E+004	1.79E+000	3.1955329759
2.87E+004	1.21E+000	1.4755489282
5.73E+004	8.41E-001	0.7068814683



==> figures/sh_Lshape_mm_k1_theta02.csv <==
number_of_elements	estimator	squared
5.60E+001	1.08E+000	1.160037194
6.00E+001	9.50E-001	0.9021643025
7.20E+001	8.90E-001	0.7915354545
8.20E+001	8.18E-001	0.6694016426
1.00E+002	7.46E-001	0.5558286964
1.18E+002	6.93E-001	0.4802779799
1.48E+002	6.62E-001	0.438437282
1.80E+002	6.20E-001	0.3847966389
2.06E+002	5.86E-001	0.3428205638
2.32E+002	5.60E-001	0.3131321707
2.72E+002	5.15E-001	0.2648271141
3.18E+002	4.73E-001	0.223281035
3.84E+002	4.48E-001	0.2007320719
4.54E+002	4.21E-001	0.177030356
5.22E+002	3.92E-001	0.1532895098
5.76E+002	3.71E-001	0.1373621152
6.74E+002	3.49E-001	0.1221206894
7.84E+002	3.22E-001	0.1038672596
8.94E+002	2.96E-001	0.0877395927
1.03E+003	2.80E-001	0.0786766895
1.18E+003	2.64E-001	0.0695393595
1.31E+003	2.49E-001	0.0622352922
1.49E+003	2.36E-001	0.055693644
1.73E+003	2.20E-001	0.0485754455
1.99E+003	2.07E-001	0.0429679329
2.19E+003	1.93E-001	0.0370690013
2.50E+003	1.78E-001	0.0318024035
2.81E+003	1.69E-001	0.0284424924
3.10E+003	1.60E-001	0.0255906725
3.50E+003	1.51E-001	0.0228903326
4.02E+003	1.42E-001	0.020064624
4.50E+003	1.33E-001	0.0177760093
5.00E+003	1.23E-001	0.0151028686
5.57E+003	1.15E-001	0.0133042543
6.21E+003	1.09E-001	0.011920715
6.82E+003	1.04E-001	0.0107185797
7.72E+003	9.76E-002	0.0095223028
8.75E+003	9.16E-002	0.008390791
9.81E+003	8.68E-002	0.0075364544
1.09E+004	8.12E-002	0.006589596
1.21E+004	7.57E-002	0.0057230869
1.35E+004	7.14E-002	0.0051003299
1.48E+004	6.73E-002	0.0045277311
1.66E+004	6.33E-002	0.0040012808
1.87E+004	5.89E-002	0.0034641306
2.08E+004	5.57E-002	0.0031052548
2.32E+004	5.25E-002	0.0027547178
2.57E+004	4.88E-002	0.0023791667
2.85E+004	4.62E-002	0.0021341675
3.14E+004	4.36E-002	0.0019044627
3.52E+004	4.08E-002	0.0016654729
3.95E+004	3.80E-002	0.0014443712
4.40E+004	3.62E-002	0.0013070132
4.90E+004	3.41E-002	0.0011627163
5.45E+004	3.17E-002	0.0010075621
6.03E+004	3.00E-002	0.000899755
6.63E+004	2.84E-002	0.0008041525
7.44E+004	2.66E-002	0.0007053164
8.28E+004	2.46E-002	0.0006069457
9.24E+004	2.33E-002	0.0005413138


==> figures/sh_Lshape_mm_k1_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	1.08E+000	1.160037194
6.60E+001	9.05E-001	0.8195385984
8.60E+001	8.10E-001	0.6559538004
1.12E+002	7.12E-001	0.5070268778
1.52E+002	6.59E-001	0.4346901857
2.12E+002	5.85E-001	0.3420749062
2.60E+002	5.30E-001	0.2805198495
3.50E+002	4.56E-001	0.2083358273
4.74E+002	4.12E-001	0.1697584936
6.00E+002	3.63E-001	0.1314339532
7.88E+002	3.24E-001	0.1047857331
9.98E+002	2.84E-001	0.0808885529
1.24E+003	2.57E-001	0.0660463579
1.55E+003	2.33E-001	0.0543146888
2.02E+003	2.05E-001	0.0420607683
2.50E+003	1.78E-001	0.0316204268
3.07E+003	1.61E-001	0.0260668601
3.95E+003	1.42E-001	0.0200956564
4.90E+003	1.26E-001	0.0158742488
6.05E+003	1.11E-001	0.0122609655
7.37E+003	1.00E-001	0.0100149855
9.44E+003	8.83E-002	0.007804006
1.17E+004	7.76E-002	0.0060219224
1.43E+004	6.91E-002	0.0047756812
1.79E+004	6.05E-002	0.0036591693
2.22E+004	5.39E-002	0.0029047386
2.73E+004	4.71E-002	0.0022205139
3.34E+004	4.21E-002	0.001775415
4.20E+004	3.70E-002	0.0013712071
5.23E+004	3.27E-002	0.0010681405
6.38E+004	2.90E-002	0.0008428096
7.97E+004	2.53E-002	0.0006387116



==> figures/sh_Lshape_mm_k1_theta06.csv <==
number_of_elements	estimator	squared
5.60E+001	1.08E+000	1.160037194
7.60E+001	8.54E-001	0.7286074232
1.26E+002	6.94E-001	0.4817433603
2.02E+002	6.10E-001	0.3725051552
3.20E+002	4.85E-001	0.2356772533
4.74E+002	4.08E-001	0.1668166721
7.26E+002	3.43E-001	0.117343798
1.04E+003	2.86E-001	0.0817308782
1.42E+003	2.44E-001	0.0596321036
2.01E+003	2.07E-001	0.0430041624
2.86E+003	1.68E-001	0.028284077
4.19E+003	1.42E-001	0.0202091089
5.84E+003	1.15E-001	0.0133270469
8.32E+003	9.82E-002	0.0096511829
1.13E+004	8.26E-002	0.0068251975
1.55E+004	6.80E-002	0.0046264419
2.18E+004	5.61E-002	0.0031511431
2.98E+004	4.61E-002	0.0021222835
4.26E+004	3.80E-002	0.0014431478
5.93E+004	3.12E-002	0.000975168
8.34E+004	2.58E-002	0.0006643791


==> figures/sh_Lshape_mm_k1_theta08.csv <==
number_of_elements	estimator	squared
5.60E+001	1.08E+000	1.160037194
1.02E+002	7.72E-001	0.5960174325
1.80E+002	6.45E-001	0.4153865817
3.08E+002	5.08E-001	0.2581593888
5.20E+002	4.03E-001	0.1626609272
9.00E+002	3.22E-001	0.1038946693
1.54E+003	2.54E-001	0.0645335074
2.44E+003	2.06E-001	0.0425868096
3.93E+003	1.61E-001	0.0260302204
5.84E+003	1.32E-001	0.0174648718
9.04E+003	1.04E-001	0.0107908248
1.33E+004	8.51E-002	0.0072376287
2.03E+004	6.62E-002	0.0043791583
2.96E+004	5.41E-002	0.0029260666
4.39E+004	4.23E-002	0.0017916973
6.42E+004	3.47E-002	0.0012061774



==> figures/sh_Lshape_mm_k1_theta1.csv <==
number_of_elements	estimator	squared
5.60E+001	1.08E+000	1.160037194
1.12E+002	7.45E-001	0.555106057
2.24E+002	6.24E-001	0.389669527
4.48E+002	4.45E-001	0.1977845734
8.96E+002	3.75E-001	0.1402883243
1.79E+003	2.69E-001	0.0725326944
3.58E+003	2.29E-001	0.0522590303
7.17E+003	1.66E-001	0.0275067434
1.43E+004	1.42E-001	0.0200248272
2.87E+004	1.03E-001	0.0106515464
5.73E+004	8.83E-002	0.0077980573



==> figures/sh_Lshape_mm_k2_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	2.43E+000	5.8823100595
6.80E+001	2.13E+000	4.5225280608
8.60E+001	1.86E+000	3.4766069358
1.16E+002	1.59E+000	2.5238324648
1.62E+002	1.40E+000	1.9656145616
2.10E+002	1.19E+000	1.4119148461
2.74E+002	1.07E+000	1.1478459702
3.52E+002	1.02E+000	1.0327409722
4.78E+002	8.17E-001	0.6677501688
6.20E+002	7.23E-001	0.5228458205
7.98E+002	6.42E-001	0.4122375849
1.08E+003	5.52E-001	0.3049047235
1.36E+003	4.85E-001	0.2353696233
1.74E+003	4.30E-001	0.1846102644
2.24E+003	3.82E-001	0.146244769
2.79E+003	3.32E-001	0.1101327686
3.48E+003	2.90E-001	0.0840855904
4.38E+003	2.61E-001	0.0679972896
5.67E+003	2.30E-001	0.0528594343
6.94E+003	2.03E-001	0.041022255
8.70E+003	1.78E-001	0.0316113963
1.10E+004	1.57E-001	0.0245136912
1.36E+004	1.38E-001	0.0189991313
1.69E+004	1.20E-001	0.0143267504
2.09E+004	1.08E-001	0.011572101
2.65E+004	9.44E-002	0.0089056077
3.24E+004	8.31E-002	0.0069049687
4.02E+004	7.28E-002	0.005302781
5.10E+004	6.43E-002	0.0041367156
6.26E+004	5.60E-002	0.0031354115
7.72E+004	4.91E-002	0.0024149358



==> figures/sh_Lshape_mm_k2_theta1.csv <==
number_of_elements	estimator	squared
5.60E+001	2.43E+000	5.8823100595
1.12E+002	1.72E+000	2.959708166
2.24E+002	1.25E+000	1.5659918206
4.48E+002	8.96E-001	0.80266403
8.96E+002	6.93E-001	0.4802877404
1.79E+003	5.01E-001	0.2511310088
3.58E+003	4.11E-001	0.1685720951
7.17E+003	2.99E-001	0.0896805299
1.43E+004	2.52E-001	0.0635735861
2.87E+004	1.85E-001	0.0340791838
5.73E+004	1.57E-001	0.0247139403



==> figures/sh_Lshape_mm_k4_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	5.76E+000	33.1284526976
7.40E+001	4.41E+000	19.4087595939
1.04E+002	4.77E+000	22.7187386813
1.42E+002	3.88E+000	15.02801384
1.76E+002	3.19E+000	10.1890443718
2.18E+002	2.67E+000	7.1297767866
2.86E+002	2.43E+000	5.9186239641
3.92E+002	2.07E+000	4.2966357921
4.98E+002	1.89E+000	3.5747246252
6.54E+002	1.63E+000	2.6448673225
8.50E+002	1.39E+000	1.9301424565
1.10E+003	1.18E+000	1.3859522474
1.43E+003	1.04E+000	1.0715028022
1.77E+003	9.12E-001	0.8314703373
2.29E+003	7.98E-001	0.6371403266
2.96E+003	6.87E-001	0.4717808326
3.68E+003	6.13E-001	0.3761973527
4.74E+003	5.33E-001	0.2844734756
6.12E+003	4.52E-001	0.2041843229
7.51E+003	3.95E-001	0.1559056451
9.46E+003	3.46E-001	0.1199392073
1.22E+004	3.05E-001	0.0932188496
1.55E+004	2.71E-001	0.0732941003
1.92E+004	2.35E-001	0.0553439629
2.38E+004	2.06E-001	0.0422389977
3.03E+004	1.77E-001	0.0312094513
3.68E+004	1.55E-001	0.0240243881
4.51E+004	1.36E-001	0.0184409468
5.74E+004	1.20E-001	0.0144820751
7.11E+004	1.07E-001	0.0113786249
8.79E+004	9.29E-002	0.0086244448



==> figures/sh_Lshape_mm_k4_theta1.csv <==
number_of_elements	estimator	squared
5.60E+001	5.76E+000	33.1284526976
1.12E+002	4.15E+000	17.1828357552
2.24E+002	2.74E+000	7.5188621451
4.48E+002	2.16E+000	4.6716156971
8.96E+002	1.49E+000	2.2288617988
1.79E+003	1.07E+000	1.1486418019
3.58E+003	7.94E-001	0.6310887332
7.17E+003	5.81E-001	0.3375656117
1.43E+004	4.59E-001	0.2109253466
2.87E+004	3.42E-001	0.1168407314
5.73E+004	2.79E-001	0.0777554606



==> figures/sh_Lshape_mm_k8_theta02.csv <==
number_of_elements	estimator	squared
5.60E+001	1.13E+001	127.0916095386
6.20E+001	9.94E+000	98.7120330119
7.20E+001	9.87E+000	97.3591753602
8.60E+001	1.00E+001	100.5215475362
9.80E+001	8.46E+000	71.5206372211
1.20E+002	7.99E+000	63.8914452244
1.38E+002	6.97E+000	48.5453090719
1.56E+002	6.94E+000	48.158755959
1.78E+002	7.23E+000	52.3328431632
1.96E+002	6.57E+000	43.2070581368
2.22E+002	6.04E+000	36.4996648966
2.60E+002	5.38E+000	28.9163430806
3.10E+002	5.10E+000	25.9823304788
3.72E+002	4.99E+000	24.895574622
4.32E+002	4.85E+000	23.5674674786
4.88E+002	5.28E+000	27.8484759889
5.32E+002	5.08E+000	25.8258285836
5.80E+002	4.58E+000	20.9340388213
6.66E+002	4.22E+000	17.7786522878
7.66E+002	4.34E+000	18.8773654173
8.76E+002	3.62E+000	13.1021766322
9.68E+002	3.31E+000	10.9836557415
1.08E+003	3.03E+000	9.2017677326
1.25E+003	2.81E+000	7.9043568609
1.45E+003	2.57E+000	6.6032674532
1.71E+003	2.35E+000	5.5413284621
1.93E+003	2.18E+000	4.7427090303
2.22E+003	1.99E+000	3.9472796094
2.51E+003	1.86E+000	3.4452740492
2.86E+003	1.71E+000	2.9127263531
3.26E+003	1.56E+000	2.4392773933
3.69E+003	1.41E+000	1.9871033343
4.14E+003	1.30E+000	1.6792725381
4.62E+003	1.20E+000	1.4426108454
5.26E+003	1.11E+000	1.22162117
6.05E+003	1.02E+000	1.0457977443
6.90E+003	9.52E-001	0.9057079545
7.85E+003	8.80E-001	0.7736914633
8.96E+003	8.22E-001	0.6754500206
1.02E+004	7.67E-001	0.5889449779
1.15E+004	7.16E-001	0.5124453773
1.31E+004	6.61E-001	0.4364248579
1.50E+004	6.08E-001	0.3693724816
1.69E+004	5.52E-001	0.3052495826
1.87E+004	5.06E-001	0.2556155884
2.07E+004	4.71E-001	0.2222393954
2.31E+004	4.38E-001	0.1916207145
2.59E+004	4.05E-001	0.1640626516
2.94E+004	3.79E-001	0.1433511283
3.32E+004	3.56E-001	0.1270374276
3.76E+004	3.36E-001	0.1125976762
4.25E+004	3.17E-001	0.1005690699
4.77E+004	2.99E-001	0.0892432448
5.24E+004	2.77E-001	0.0766518829
5.81E+004	2.57E-001	0.0661875719
6.56E+004	2.38E-001	0.0568269188
7.40E+004	2.21E-001	0.0487913341
8.18E+004	2.03E-001	0.0412022664
9.02E+004	1.87E-001	0.0348729173



==> figures/sh_Lshape_mm_k8_theta04.csv <==
number_of_elements	estimator	squared
5.60E+001	1.13E+001	127.0916095386
7.00E+001	1.00E+001	100.0749646192
1.00E+002	8.51E+000	72.4976654977
1.28E+002	7.06E+000	49.8322224897
1.74E+002	7.25E+000	52.5629817254
2.20E+002	6.18E+000	38.197724001
2.94E+002	5.29E+000	28.030062561
4.08E+002	4.84E+000	23.4318476395
5.20E+002	4.48E+000	20.079075199
6.62E+002	4.91E+000	24.0819301388
7.96E+002	3.95E+000	15.6119520287
9.92E+002	3.21E+000	10.3278626736
1.31E+003	2.73E+000	7.467198032
1.75E+003	2.32E+000	5.3686047596
2.25E+003	1.97E+000	3.8768819175
2.85E+003	1.71E+000	2.9328763664
3.65E+003	1.41E+000	1.9876470738
4.58E+003	1.21E+000	1.4652233556
5.83E+003	1.04E+000	1.0854596154
7.34E+003	9.18E-001	0.8423328418
9.47E+003	7.96E-001	0.6329433028
1.18E+004	7.04E-001	0.4952684341
1.53E+004	6.00E-001	0.3603507214
1.89E+004	5.03E-001	0.2531846993
2.31E+004	4.36E-001	0.1899887298
2.91E+004	3.81E-001	0.1452268251
3.71E+004	3.39E-001	0.114951955
4.70E+004	2.95E-001	0.0869849923
5.75E+004	2.59E-001	0.0671017996
7.32E+004	2.23E-001	0.0496018669
8.92E+004	1.88E-001	0.0352434815



==> figures/sh_Lshape_mm_k8_theta06.csv <==
number_of_elements	estimator	squared
5.60E+001	1.13E+001	127.0916095386
8.20E+001	1.06E+001	111.4854364123
1.26E+002	7.62E+000	58.003090268
1.92E+002	7.18E+000	51.5674287839
2.70E+002	5.80E+000	33.625641698
4.32E+002	4.74E+000	22.4869569515
6.22E+002	4.33E+000	18.7445457996
8.72E+002	3.71E+000	13.7385182424
1.25E+003	2.82E+000	7.9368505242
1.83E+003	2.27E+000	5.1444355393
2.67E+003	1.80E+000	3.227018299
3.86E+003	1.35E+000	1.8102126465
5.43E+003	1.10E+000	1.2035186299
7.74E+003	9.03E-001	0.8159467464
1.13E+004	7.29E-001	0.530972995
1.60E+004	5.76E-001	0.3313249988
2.25E+004	4.54E-001	0.2057593278
3.20E+004	3.68E-001	0.1352845092
4.64E+004	3.07E-001	0.0944055721
6.50E+004	2.47E-001	0.0611301817
9.09E+004	1.92E-001	0.0368456659


==> figures/sh_Lshape_mm_k8_theta08.csv <==
number_of_elements	estimator	squared
5.60E+001	1.13E+001	127.0916095386
9.60E+001	1.05E+001	110.7713705716
1.66E+002	7.31E+000	53.5007612374
2.78E+002	5.88E+000	34.5868688484
4.94E+002	4.37E+000	19.1112125546
8.38E+002	5.28E+000	27.8717311679
1.23E+003	2.92E+000	8.5540711556
2.07E+003	2.19E+000	4.7771337458
3.37E+003	1.56E+000	2.4416863891
5.68E+003	1.10E+000	1.2197964308
9.56E+003	8.39E-001	0.7039664038
1.54E+004	6.26E-001	0.3923390684
2.40E+004	4.76E-001	0.2263296036
3.80E+004	3.61E-001	0.1300647703
5.77E+004	2.95E-001	0.0871999603
8.65E+004	2.15E-001	0.0463089473


==> figures/sh_Lshape_mm_k8_theta1.csv <==
number_of_elements	estimator	squared
5.60E+001	1.13E+001	127.0916095386
1.12E+002	9.39E+000	88.0835971803
2.24E+002	5.89E+000	34.6606563566
4.48E+002	5.87E+000	34.45883765
8.96E+002	3.64E+000	13.266987191
1.79E+003	2.64E+000	6.9541518512
3.58E+003	1.65E+000	2.7326970945
7.17E+003	1.14E+000	1.30907884
1.43E+004	8.18E-001	0.6685606594
2.87E+004	5.89E-001	0.3472438214
5.73E+004	4.58E-001	0.209526882


